Finite-Length Analysis of BATS Codes

BATS codes were proposed for communication through networks with packet loss. A BATS code consists of an outer code and an inner code. The outer code is a matrix generation of a fountain code, which works with the inner code that comprises random linear coding at the intermediate network nodes. In this paper, the performance of finite-length BATS codes is analyzed with respect to both belief propagation (BP) decoding and inactivation decoding. Our results enable us to evaluate efficiently the finite-length performance in terms of the number of batches used for decoding ranging from 1 to a given maximum number, and provide new insights on the decoding performance. Specifically, for a fixed number of input symbols and a range of the number of batches used for decoding, we obtain recursive formulae to calculate respectively the stopping time distribution of BP decoding and the inactivation probability in inactivation decoding. We also find that both the failure probability of BP decoding and the expected number of inactivations in inactivation decoding can be expressed in a power-sum form where the number of batches appears only as the exponent. This power-sum expression reveals clearly how the decoding failure probability and the expected number of inactivation decrease with the number of batches. When the number of batches used for decoding follows a Poisson distribution, we further derive recursive formulae with potentially lower computational complexity for both decoding algorithms. For the BP decoder that consumes batches one by one, three formulae are provided to characterize the expected number of consumed batches until all the input symbols are decoded.

==> data/K256M16ECO.txt <==
   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   2.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00
   3.0000000e+00   4.0000000e+00   4.0000000e+00   4.0000000e+00   4.0000000e+00
   4.0000000e+00   5.0000000e+00   5.0000000e+00   5.0000000e+00   5.0000000e+00
   5.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00
   6.0000000e+00   7.0000000e+00   7.0000000e+00   7.0000000e+00   7.0000000e+00
   7.0000000e+00   8.0000000e+00   8.0000000e+00   8.0000000e+00   8.0000000e+00
   8.0000000e+00   9.0000000e+00   9.0000000e+00   9.0000000e+00   9.0000000e+00
   9.0000000e+00   1.0000000e+01   1.0000000e+01   1.0000000e+01   1.0000000e+01
   1.0000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   1.1000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01
   1.2000000e+01   1.3000000e+01   1.3000000e+01   1.3000000e+01   1.3000000e+01
   1.3000000e+01   1.4000000e+01   1.4000000e+01   1.4000000e+01   1.4000000e+01
   1.4000000e+01   1.5000000e+01   1.5000000e+01   1.5000000e+01   1.5000000e+01
   1.5000000e+01   1.6000000e+01   1.6000000e+01   1.6000000e+01   1.6000000e+01
   1.6000000e+01   1.7000000e+01   1.7000000e+01   1.7000000e+01   1.7000000e+01
   1.7000000e+01   1.8000000e+01   1.8000000e+01   1.8000000e+01   1.8000000e+01
   1.8000000e+01   1.9000000e+01   1.9000000e+01   1.9000000e+01   1.9000000e+01
   1.9000000e+01   2.0000000e+01   2.0000000e+01   2.0000000e+01   2.0000000e+01
   2.0000000e+01   2.1000000e+01   2.1000000e+01   2.1000000e+01   2.1000000e+01
   2.1000000e+01   2.2000000e+01   2.2000000e+01   2.2000000e+01   2.2000000e+01
   2.2000000e+01   2.2999998e+01   2.2999998e+01   2.2999994e+01   2.3000000e+01
   2.3000000e+01   2.3999883e+01   2.3999900e+01   2.3999845e+01   2.4000000e+01
   2.4000000e+01   2.4998215e+01   2.4998467e+01   2.4998617e+01   2.5000000e+01
   2.5000000e+01   2.5987864e+01   2.5989462e+01   2.5993526e+01   2.6000000e+01
   2.6000000e+01   2.6950876e+01   2.6956806e+01   2.6979826e+01   2.7000000e+01
   2.7000000e+01   2.7859432e+01   2.7874702e+01   2.7952034e+01   2.8000000e+01
   2.8000000e+01   2.8683844e+01   2.8714255e+01   2.8905481e+01   2.9000000e+01
   2.9000000e+01   2.9401650e+01   2.9451929e+01   2.9837233e+01   3.0000000e+01
   3.0000000e+01   3.0002598e+01   3.0074996e+01   3.0746208e+01   3.1000000e+01
   3.1000000e+01   3.0488592e+01   3.0582514e+01   3.1632770e+01   3.2000000e+01
   3.2000000e+01   3.0870464e+01   3.0982990e+01   3.2498159e+01   3.3000000e+01
   3.3000000e+01   3.1163856e+01   3.1290687e+01   3.3343986e+01   3.4000000e+01
   3.4000000e+01   3.1385694e+01   3.1522111e+01   3.4171891e+01   3.5000000e+01
   3.5000000e+01   3.1551831e+01   3.1693421e+01   3.4983358e+01   3.6000000e+01
   3.6000000e+01   3.1675832e+01   3.1818913e+01   3.5779644e+01   3.7000000e+01
   3.7000000e+01   3.1768598e+01   3.1910374e+01   3.6561776e+01   3.8000000e+01
   3.8000000e+01   3.1838497e+01   3.1977041e+01   3.7330585e+01   3.9000000e+01
   3.9000000e+01   3.1891742e+01   3.2025875e+01   3.8086743e+01   4.0000000e+01
   4.0000000e+01   3.1932838e+01   3.2061968e+01   3.8830808e+01   4.1000000e+01
   4.1000000e+01   3.1965004e+01   3.2088966e+01   3.9563249e+01   4.1999999e+01
   4.2000000e+01   3.1990520e+01   3.2109439e+01   4.0284476e+01   4.2999998e+01
   4.3000000e+01   3.2011005e+01   3.2125188e+01   4.0994852e+01   4.3999995e+01
   4.4000000e+01   3.2027613e+01   3.2137467e+01   4.1694705e+01   4.4999989e+01
   4.5000000e+01   3.2041183e+01   3.2147157e+01   4.2384339e+01   4.5999976e+01
   4.6000000e+01   3.2052333e+01   3.2154879e+01   4.3064034e+01   4.6999950e+01
   4.7000000e+01   3.2061529e+01   3.2161084e+01   4.3734053e+01   4.7999899e+01
   4.8000000e+01   3.2069132e+01   3.2166098e+01   4.4394640e+01   4.8999806e+01
   4.9000000e+01   3.2075426e+01   3.2170168e+01   4.5046028e+01   4.9999640e+01
   5.0000000e+01   3.2080638e+01   3.2173480e+01   4.5688436e+01   5.0999356e+01
   5.1000000e+01   3.2084953e+01   3.2176180e+01   4.6322069e+01   5.1998881e+01
   5.2000000e+01   3.2088524e+01   3.2178383e+01   4.6947125e+01   5.2998114e+01
   5.3000000e+01   3.2091477e+01   3.2180181e+01   4.7563789e+01   5.3996908e+01
   5.4000000e+01   3.2093916e+01   3.2181649e+01   4.8172240e+01   5.4995057e+01
   5.5000000e+01   3.2095929e+01   3.2182847e+01   4.8772645e+01   5.5992288e+01
   5.6000000e+01   3.2097588e+01   3.2183823e+01   4.9365168e+01   5.6988235e+01
   5.7000000e+01   3.2098955e+01   3.2184619e+01   4.9949964e+01   5.7982431e+01
   5.8000000e+01   3.2100080e+01   3.2185268e+01   5.0527180e+01   5.8974283e+01
   5.9000000e+01   3.2101005e+01   3.2185796e+01   5.1096960e+01   5.9963059e+01
   6.0000000e+01   3.2101765e+01   3.2186225e+01   5.1659443e+01   6.0947876e+01
   6.1000000e+01   3.2102389e+01   3.2186575e+01   5.2214760e+01   6.1927679e+01
   6.2000000e+01   3.2102900e+01   3.2186859e+01   5.2763039e+01   6.2901246e+01
   6.3000000e+01   3.2103320e+01   3.2187089e+01   5.3304406e+01   6.3867173e+01
   6.4000000e+01   3.2103664e+01   3.2187277e+01   5.3838980e+01   6.4823886e+01
   6.5000000e+01   3.2103946e+01   3.2187429e+01   5.4366878e+01   6.5769645e+01
   6.6000000e+01   3.2104177e+01   3.2187553e+01   5.4888212e+01   6.6702564e+01
   6.7000000e+01   3.2104366e+01   3.2187653e+01   5.5403092e+01   6.7620632e+01
   6.8000000e+01   3.2104521e+01   3.2187735e+01   5.5911624e+01   6.8521743e+01
   6.9000000e+01   3.2104648e+01   3.2187801e+01   5.6413913e+01   6.9403727e+01
   7.0000000e+01   3.2104752e+01   3.2187855e+01   5.6910059e+01   7.0264397e+01
   7.1000000e+01   3.2104837e+01   3.2187899e+01   5.7400161e+01   7.1101580e+01
   7.2000000e+01   3.2104907e+01   3.2187934e+01   5.7884313e+01   7.1913170e+01
   7.3000000e+01   3.2104964e+01   3.2187963e+01   5.8362610e+01   7.2697165e+01
   7.4000000e+01   3.2105011e+01   3.2187987e+01   5.8835141e+01   7.3451709e+01
   7.5000000e+01   3.2105049e+01   3.2188006e+01   5.9301997e+01   7.4175135e+01
   7.6000000e+01   3.2105080e+01   3.2188022e+01   5.9763263e+01   7.4865993e+01
   7.7000000e+01   3.2105106e+01   3.2188034e+01   6.0219024e+01   7.5523081e+01
   7.8000000e+01   3.2105127e+01   3.2188045e+01   6.0669363e+01   7.6145468e+01
   7.9000000e+01   3.2105145e+01   3.2188053e+01   6.1114360e+01   7.6732505e+01
   8.0000000e+01   3.2105159e+01   3.2188060e+01   6.1554094e+01   7.7283833e+01
   8.1000000e+01   3.2105171e+01   3.2188065e+01   6.1988643e+01   7.7799388e+01
   8.2000000e+01   3.2105180e+01   3.2188070e+01   6.2418081e+01   7.8279386e+01
   8.3000000e+01   3.2105188e+01   3.2188074e+01   6.2842483e+01   7.8724318e+01
   8.4000000e+01   3.2105195e+01   3.2188077e+01   6.3261921e+01   7.9134926e+01
   8.5000000e+01   3.2105200e+01   3.2188079e+01   6.3676465e+01   7.9512181e+01
   8.6000000e+01   3.2105205e+01   3.2188081e+01   6.4086185e+01   7.9857258e+01
   8.7000000e+01   3.2105208e+01   3.2188083e+01   6.4491148e+01   8.0171505e+01
   8.8000000e+01   3.2105211e+01   3.2188084e+01   6.4891421e+01   8.0456413e+01
   8.9000000e+01   3.2105214e+01   3.2188086e+01   6.5287068e+01   8.0713585e+01
   9.0000000e+01   3.2105216e+01   3.2188087e+01   6.5678154e+01   8.0944704e+01
   9.1000000e+01   3.2105217e+01   3.2188087e+01   6.6064742e+01   8.1151504e+01
   9.2000000e+01   3.2105219e+01   3.2188088e+01   6.6446891e+01   8.1335744e+01
   9.3000000e+01   3.2105220e+01   3.2188088e+01   6.6824663e+01   8.1499178e+01
   9.4000000e+01   3.2105221e+01   3.2188089e+01   6.7198115e+01   8.1643538e+01
   9.5000000e+01   3.2105222e+01   3.2188089e+01   6.7567307e+01   8.1770511e+01
   9.6000000e+01   3.2105222e+01   3.2188090e+01   6.7932294e+01   8.1881724e+01
   9.7000000e+01   3.2105223e+01   3.2188090e+01   6.8293133e+01   8.1978727e+01
   9.8000000e+01   3.2105223e+01   3.2188090e+01   6.8649878e+01   8.2062989e+01
   9.9000000e+01   3.2105224e+01   3.2188090e+01   6.9002581e+01   8.2135886e+01
   1.0000000e+02   3.2105224e+01   3.2188090e+01   6.9351297e+01   8.2198697e+01
   1.0100000e+02   3.2105224e+01   3.2188090e+01   6.9696077e+01   8.2252602e+01
   1.0200000e+02   3.2105225e+01   3.2188090e+01   7.0036972e+01   8.2298681e+01
   1.0300000e+02   3.2105225e+01   3.2188091e+01   7.0374030e+01   8.2337918e+01
   1.0400000e+02   3.2105225e+01   3.2188091e+01   7.0707302e+01   8.2371201e+01
   1.0500000e+02   3.2105225e+01   3.2188091e+01   7.1036836e+01   8.2399325e+01
   1.0600000e+02   3.2105225e+01   3.2188091e+01   7.1362679e+01   8.2423001e+01
   1.0700000e+02   3.2105225e+01   3.2188091e+01   7.1684877e+01   8.2442859e+01
   1.0800000e+02   3.2105225e+01   3.2188091e+01   7.2003476e+01   8.2459453e+01
   1.0900000e+02   3.2105225e+01   3.2188091e+01   7.2318521e+01   8.2473270e+01
   1.1000000e+02   3.2105226e+01   3.2188091e+01   7.2630057e+01   8.2484733e+01
   1.1100000e+02   3.2105226e+01   3.2188091e+01   7.2938127e+01   8.2494211e+01
   1.1200000e+02   3.2105226e+01   3.2188091e+01   7.3242773e+01   8.2502018e+01
   1.1300000e+02   3.2105226e+01   3.2188091e+01   7.3544038e+01   8.2508429e+01
   1.1400000e+02   3.2105226e+01   3.2188091e+01   7.3841964e+01   8.2513674e+01
   1.1500000e+02   3.2105226e+01   3.2188091e+01   7.4136590e+01   8.2517952e+01
   1.1600000e+02   3.2105226e+01   3.2188091e+01   7.4427957e+01   8.2521429e+01
   1.1700000e+02   3.2105226e+01   3.2188091e+01   7.4716105e+01   8.2524246e+01
   1.1800000e+02   3.2105226e+01   3.2188091e+01   7.5001073e+01   8.2526521e+01
   1.1900000e+02   3.2105226e+01   3.2188091e+01   7.5282898e+01   8.2528352e+01
   1.2000000e+02   3.2105226e+01   3.2188091e+01   7.5561619e+01   8.2529822e+01
   1.2100000e+02   3.2105226e+01   3.2188091e+01   7.5837272e+01   8.2530997e+01
   1.2200000e+02   3.2105226e+01   3.2188091e+01   7.6109895e+01   8.2531935e+01
   1.2300000e+02   3.2105226e+01   3.2188091e+01   7.6379523e+01   8.2532680e+01
   1.2400000e+02   3.2105226e+01   3.2188091e+01   7.6646191e+01   8.2533271e+01
   1.2500000e+02   3.2105226e+01   3.2188091e+01   7.6909936e+01   8.2533738e+01
   1.2600000e+02   3.2105226e+01   3.2188091e+01   7.7170790e+01   8.2534107e+01
   1.2700000e+02   3.2105226e+01   3.2188091e+01   7.7428789e+01   8.2534396e+01
   1.2800000e+02   3.2105226e+01   3.2188091e+01   7.7683965e+01   8.2534623e+01
   1.2900000e+02   3.2105226e+01   3.2188091e+01   7.7936352e+01   8.2534800e+01
   1.3000000e+02   3.2105226e+01   3.2188091e+01   7.8185982e+01   8.2534938e+01
   1.3100000e+02   3.2105226e+01   3.2188091e+01   7.8432887e+01   8.2535045e+01
   1.3200000e+02   3.2105226e+01   3.2188091e+01   7.8677099e+01   8.2535129e+01
   1.3300000e+02   3.2105226e+01   3.2188091e+01   7.8918649e+01   8.2535193e+01
   1.3400000e+02   3.2105226e+01   3.2188091e+01   7.9157567e+01   8.2535242e+01
   1.3500000e+02   3.2105226e+01   3.2188091e+01   7.9393885e+01   8.2535281e+01
   1.3600000e+02   3.2105226e+01   3.2188091e+01   7.9627631e+01   8.2535310e+01
   1.3700000e+02   3.2105226e+01   3.2188091e+01   7.9858836e+01   8.2535332e+01
   1.3800000e+02   3.2105226e+01   3.2188091e+01   8.0087529e+01   8.2535349e+01
   1.3900000e+02   3.2105226e+01   3.2188091e+01   8.0313737e+01   8.2535362e+01
   1.4000000e+02   3.2105226e+01   3.2188091e+01   8.0537490e+01   8.2535372e+01
   1.4100000e+02   3.2105226e+01   3.2188091e+01   8.0758816e+01   8.2535380e+01
   1.4200000e+02   3.2105226e+01   3.2188091e+01   8.0977741e+01   8.2535385e+01
   1.4300000e+02   3.2105226e+01   3.2188091e+01   8.1194294e+01   8.2535390e+01
   1.4400000e+02   3.2105226e+01   3.2188091e+01   8.1408501e+01   8.2535393e+01
   1.4500000e+02   3.2105226e+01   3.2188091e+01   8.1620388e+01   8.2535395e+01
   1.4600000e+02   3.2105226e+01   3.2188091e+01   8.1829982e+01   8.2535397e+01
   1.4700000e+02   3.2105226e+01   3.2188091e+01   8.2037309e+01   8.2535398e+01
   1.4800000e+02   3.2105226e+01   3.2188091e+01   8.2242393e+01   8.2535399e+01
   1.4900000e+02   3.2105226e+01   3.2188091e+01   8.2445261e+01   8.2535400e+01
   1.5000000e+02   3.2105226e+01   3.2188091e+01   8.2645937e+01   8.2535401e+01
   1.5100000e+02   3.2105226e+01   3.2188091e+01   8.2844445e+01   8.2535401e+01
   1.5200000e+02   3.2105226e+01   3.2188091e+01   8.3040811e+01   8.2535401e+01
   1.5300000e+02   3.2105226e+01   3.2188091e+01   8.3235057e+01   8.2535402e+01
   1.5400000e+02   3.2105226e+01   3.2188091e+01   8.3427207e+01   8.2535402e+01
   1.5500000e+02   3.2105226e+01   3.2188091e+01   8.3617285e+01   8.2535402e+01
   1.5600000e+02   3.2105226e+01   3.2188091e+01   8.3805313e+01   8.2535402e+01
   1.5700000e+02   3.2105226e+01   3.2188091e+01   8.3991315e+01   8.2535402e+01
   1.5800000e+02   3.2105226e+01   3.2188091e+01   8.4175313e+01   8.2535402e+01
   1.5900000e+02   3.2105226e+01   3.2188091e+01   8.4357329e+01   8.2535402e+01
   1.6000000e+02   3.2105226e+01   3.2188091e+01   8.4537385e+01   8.2535402e+01
   1.6100000e+02   3.2105226e+01   3.2188091e+01   8.4715502e+01   8.2535402e+01
   1.6200000e+02   3.2105226e+01   3.2188091e+01   8.4891703e+01   8.2535402e+01
   1.6300000e+02   3.2105226e+01   3.2188091e+01   8.5066007e+01   8.2535402e+01
   1.6400000e+02   3.2105226e+01   3.2188091e+01   8.5238437e+01   8.2535402e+01
   1.6500000e+02   3.2105226e+01   3.2188091e+01   8.5409013e+01   8.2535402e+01
   1.6600000e+02   3.2105226e+01   3.2188091e+01   8.5577754e+01   8.2535402e+01
   1.6700000e+02   3.2105226e+01   3.2188091e+01   8.5744682e+01   8.2535402e+01
   1.6800000e+02   3.2105226e+01   3.2188091e+01   8.5909816e+01   8.2535402e+01
   1.6900000e+02   3.2105226e+01   3.2188091e+01   8.6073176e+01   8.2535402e+01
   1.7000000e+02   3.2105226e+01   3.2188091e+01   8.6234781e+01   8.2535402e+01
   1.7100000e+02   3.2105226e+01   3.2188091e+01   8.6394650e+01   8.2535402e+01
   1.7200000e+02   3.2105226e+01   3.2188091e+01   8.6552803e+01   8.2535402e+01
   1.7300000e+02   3.2105226e+01   3.2188091e+01   8.6709258e+01   8.2535402e+01
   1.7400000e+02   3.2105226e+01   3.2188091e+01   8.6864034e+01   8.2535402e+01
   1.7500000e+02   3.2105226e+01   3.2188091e+01   8.7017149e+01   8.2535402e+01
   1.7600000e+02   3.2105226e+01   3.2188091e+01   8.7168620e+01   8.2535402e+01
   1.7700000e+02   3.2105226e+01   3.2188091e+01   8.7318467e+01   8.2535402e+01
   1.7800000e+02   3.2105226e+01   3.2188091e+01   8.7466707e+01   8.2535402e+01
   1.7900000e+02   3.2105226e+01   3.2188091e+01   8.7613357e+01   8.2535402e+01
   1.8000000e+02   3.2105226e+01   3.2188091e+01   8.7758435e+01   8.2535402e+01
   1.8100000e+02   3.2105226e+01   3.2188091e+01   8.7901957e+01   8.2535402e+01
   1.8200000e+02   3.2105226e+01   3.2188091e+01   8.8043940e+01   8.2535402e+01
   1.8300000e+02   3.2105226e+01   3.2188091e+01   8.8184402e+01   8.2535402e+01
   1.8400000e+02   3.2105226e+01   3.2188091e+01   8.8323359e+01   8.2535402e+01
   1.8500000e+02   3.2105226e+01   3.2188091e+01   8.8460826e+01   8.2535402e+01
   1.8600000e+02   3.2105226e+01   3.2188091e+01   8.8596821e+01   8.2535402e+01
   1.8700000e+02   3.2105226e+01   3.2188091e+01   8.8731359e+01   8.2535402e+01
   1.8800000e+02   3.2105226e+01   3.2188091e+01   8.8864456e+01   8.2535402e+01
   1.8900000e+02   3.2105226e+01   3.2188091e+01   8.8996128e+01   8.2535402e+01
   1.9000000e+02   3.2105226e+01   3.2188091e+01   8.9126389e+01   8.2535402e+01
   1.9100000e+02   3.2105226e+01   3.2188091e+01   8.9255256e+01   8.2535402e+01
   1.9200000e+02   3.2105226e+01   3.2188091e+01   8.9382743e+01   8.2535402e+01
   1.9300000e+02   3.2105226e+01   3.2188091e+01   8.9508865e+01   8.2535402e+01
   1.9400000e+02   3.2105226e+01   3.2188091e+01   8.9633637e+01   8.2535402e+01
   1.9500000e+02   3.2105226e+01   3.2188091e+01   8.9757074e+01   8.2535402e+01
   1.9600000e+02   3.2105226e+01   3.2188091e+01   8.9879189e+01   8.2535402e+01
   1.9700000e+02   3.2105226e+01   3.2188091e+01   8.9999998e+01   8.2535402e+01
   1.9800000e+02   3.2105226e+01   3.2188091e+01   9.0119514e+01   8.2535402e+01
   1.9900000e+02   3.2105226e+01   3.2188091e+01   9.0237751e+01   8.2535402e+01
   2.0000000e+02   3.2105226e+01   3.2188091e+01   9.0354723e+01   8.2535402e+01
   2.0100000e+02   3.2105226e+01   3.2188091e+01   9.0470444e+01   8.2535402e+01
   2.0200000e+02   3.2105226e+01   3.2188091e+01   9.0584926e+01   8.2535402e+01
   2.0300000e+02   3.2105226e+01   3.2188091e+01   9.0698185e+01   8.2535402e+01
   2.0400000e+02   3.2105226e+01   3.2188091e+01   9.0810232e+01   8.2535402e+01
   2.0500000e+02   3.2105226e+01   3.2188091e+01   9.0921080e+01   8.2535402e+01
   2.0600000e+02   3.2105226e+01   3.2188091e+01   9.1030743e+01   8.2535402e+01
   2.0700000e+02   3.2105226e+01   3.2188091e+01   9.1139233e+01   8.2535402e+01
   2.0800000e+02   3.2105226e+01   3.2188091e+01   9.1246564e+01   8.2535402e+01
   2.0900000e+02   3.2105226e+01   3.2188091e+01   9.1352746e+01   8.2535402e+01
   2.1000000e+02   3.2105226e+01   3.2188091e+01   9.1457793e+01   8.2535402e+01
   2.1100000e+02   3.2105226e+01   3.2188091e+01   9.1561718e+01   8.2535402e+01
   2.1200000e+02   3.2105226e+01   3.2188091e+01   9.1664531e+01   8.2535402e+01
   2.1300000e+02   3.2105226e+01   3.2188091e+01   9.1766245e+01   8.2535402e+01
   2.1400000e+02   3.2105226e+01   3.2188091e+01   9.1866872e+01   8.2535402e+01
   2.1500000e+02   3.2105226e+01   3.2188091e+01   9.1966423e+01   8.2535402e+01
   2.1600000e+02   3.2105226e+01   3.2188091e+01   9.2064910e+01   8.2535402e+01
   2.1700000e+02   3.2105226e+01   3.2188091e+01   9.2162344e+01   8.2535402e+01
   2.1800000e+02   3.2105226e+01   3.2188091e+01   9.2258737e+01   8.2535402e+01
   2.1900000e+02   3.2105226e+01   3.2188091e+01   9.2354100e+01   8.2535402e+01
   2.2000000e+02   3.2105226e+01   3.2188091e+01   9.2448444e+01   8.2535402e+01
   2.2100000e+02   3.2105226e+01   3.2188091e+01   9.2541779e+01   8.2535402e+01
   2.2200000e+02   3.2105226e+01   3.2188091e+01   9.2634118e+01   8.2535402e+01
   2.2300000e+02   3.2105226e+01   3.2188091e+01   9.2725469e+01   8.2535402e+01
   2.2400000e+02   3.2105226e+01   3.2188091e+01   9.2815844e+01   8.2535402e+01
   2.2500000e+02   3.2105226e+01   3.2188091e+01   9.2905254e+01   8.2535402e+01
   2.2600000e+02   3.2105226e+01   3.2188091e+01   9.2993708e+01   8.2535402e+01
   2.2700000e+02   3.2105226e+01   3.2188091e+01   9.3081217e+01   8.2535402e+01
   2.2800000e+02   3.2105226e+01   3.2188091e+01   9.3167792e+01   8.2535402e+01
   2.2900000e+02   3.2105226e+01   3.2188091e+01   9.3253441e+01   8.2535402e+01
   2.3000000e+02   3.2105226e+01   3.2188091e+01   9.3338175e+01   8.2535402e+01
   2.3100000e+02   3.2105226e+01   3.2188091e+01   9.3422005e+01   8.2535402e+01
   2.3200000e+02   3.2105226e+01   3.2188091e+01   9.3504938e+01   8.2535402e+01
   2.3300000e+02   3.2105226e+01   3.2188091e+01   9.3586986e+01   8.2535402e+01
   2.3400000e+02   3.2105226e+01   3.2188091e+01   9.3668157e+01   8.2535402e+01
   2.3500000e+02   3.2105226e+01   3.2188091e+01   9.3748461e+01   8.2535402e+01
   2.3600000e+02   3.2105226e+01   3.2188091e+01   9.3827907e+01   8.2535402e+01
   2.3700000e+02   3.2105226e+01   3.2188091e+01   9.3906505e+01   8.2535402e+01
   2.3800000e+02   3.2105226e+01   3.2188091e+01   9.3984263e+01   8.2535402e+01
   2.3900000e+02   3.2105226e+01   3.2188091e+01   9.4061191e+01   8.2535402e+01
   2.4000000e+02   3.2105226e+01   3.2188091e+01   9.4137297e+01   8.2535402e+01
   2.4100000e+02   3.2105226e+01   3.2188091e+01   9.4212590e+01   8.2535402e+01
   2.4200000e+02   3.2105226e+01   3.2188091e+01   9.4287079e+01   8.2535402e+01
   2.4300000e+02   3.2105226e+01   3.2188091e+01   9.4360772e+01   8.2535402e+01
   2.4400000e+02   3.2105226e+01   3.2188091e+01   9.4433679e+01   8.2535402e+01
   2.4500000e+02   3.2105226e+01   3.2188091e+01   9.4505806e+01   8.2535402e+01
   2.4600000e+02   3.2105226e+01   3.2188091e+01   9.4577164e+01   8.2535402e+01
   2.4700000e+02   3.2105226e+01   3.2188091e+01   9.4647759e+01   8.2535402e+01
   2.4800000e+02   3.2105226e+01   3.2188091e+01   9.4717600e+01   8.2535402e+01
   2.4900000e+02   3.2105226e+01   3.2188091e+01   9.4786696e+01   8.2535402e+01
   2.5000000e+02   3.2105226e+01   3.2188091e+01   9.4855053e+01   8.2535402e+01
   2.5100000e+02   3.2105226e+01   3.2188091e+01   9.4922681e+01   8.2535402e+01
   2.5200000e+02   3.2105226e+01   3.2188091e+01   9.4989587e+01   8.2535402e+01
   2.5300000e+02   3.2105226e+01   3.2188091e+01   9.5055778e+01   8.2535402e+01
   2.5400000e+02   3.2105226e+01   3.2188091e+01   9.5121262e+01   8.2535402e+01
   2.5500000e+02   3.2105226e+01   3.2188091e+01   9.5186047e+01   8.2535402e+01
   2.5600000e+02   3.2105226e+01   3.2188091e+01   9.5250140e+01   8.2535402e+01
   2.5700000e+02   3.2105226e+01   3.2188091e+01   9.5313548e+01   8.2535402e+01
   2.5800000e+02   3.2105226e+01   3.2188091e+01   9.5376280e+01   8.2535402e+01
   2.5900000e+02   3.2105226e+01   3.2188091e+01   9.5438342e+01   8.2535402e+01
   2.6000000e+02   3.2105226e+01   3.2188091e+01   9.5499741e+01   8.2535402e+01
   2.6100000e+02   3.2105226e+01   3.2188091e+01   9.5560484e+01   8.2535402e+01
   2.6200000e+02   3.2105226e+01   3.2188091e+01   9.5620579e+01   8.2535402e+01
   2.6300000e+02   3.2105226e+01   3.2188091e+01   9.5680032e+01   8.2535402e+01
   2.6400000e+02   3.2105226e+01   3.2188091e+01   9.5738851e+01   8.2535402e+01
   2.6500000e+02   3.2105226e+01   3.2188091e+01   9.5797041e+01   8.2535402e+01
   2.6600000e+02   3.2105226e+01   3.2188091e+01   9.5854610e+01   8.2535402e+01
   2.6700000e+02   3.2105226e+01   3.2188091e+01   9.5911564e+01   8.2535402e+01
   2.6800000e+02   3.2105226e+01   3.2188091e+01   9.5967911e+01   8.2535402e+01
   2.6900000e+02   3.2105226e+01   3.2188091e+01   9.6023655e+01   8.2535402e+01
   2.7000000e+02   3.2105226e+01   3.2188091e+01   9.6078805e+01   8.2535402e+01
   2.7100000e+02   3.2105226e+01   3.2188091e+01   9.6133365e+01   8.2535402e+01
   2.7200000e+02   3.2105226e+01   3.2188091e+01   9.6187343e+01   8.2535402e+01
   2.7300000e+02   3.2105226e+01   3.2188091e+01   9.6240745e+01   8.2535402e+01
   2.7400000e+02   3.2105226e+01   3.2188091e+01   9.6293577e+01   8.2535402e+01
   2.7500000e+02   3.2105226e+01   3.2188091e+01   9.6345844e+01   8.2535402e+01
   2.7600000e+02   3.2105226e+01   3.2188091e+01   9.6397554e+01   8.2535402e+01
   2.7700000e+02   3.2105226e+01   3.2188091e+01   9.6448711e+01   8.2535402e+01
   2.7800000e+02   3.2105226e+01   3.2188091e+01   9.6499322e+01   8.2535402e+01
   2.7900000e+02   3.2105226e+01   3.2188091e+01   9.6549393e+01   8.2535402e+01
   2.8000000e+02   3.2105226e+01   3.2188091e+01   9.6598929e+01   8.2535402e+01
   2.8100000e+02   3.2105226e+01   3.2188091e+01   9.6647937e+01   8.2535402e+01
   2.8200000e+02   3.2105226e+01   3.2188091e+01   9.6696421e+01   8.2535402e+01
   2.8300000e+02   3.2105226e+01   3.2188091e+01   9.6744388e+01   8.2535402e+01
   2.8400000e+02   3.2105226e+01   3.2188091e+01   9.6791842e+01   8.2535402e+01
   2.8500000e+02   3.2105226e+01   3.2188091e+01   9.6838790e+01   8.2535402e+01
   2.8600000e+02   3.2105226e+01   3.2188091e+01   9.6885236e+01   8.2535402e+01
   2.8700000e+02   3.2105226e+01   3.2188091e+01   9.6931187e+01   8.2535402e+01
   2.8800000e+02   3.2105226e+01   3.2188091e+01   9.6976647e+01   8.2535402e+01
   2.8900000e+02   3.2105226e+01   3.2188091e+01   9.7021622e+01   8.2535402e+01
   2.9000000e+02   3.2105226e+01   3.2188091e+01   9.7066117e+01   8.2535402e+01
   2.9100000e+02   3.2105226e+01   3.2188091e+01   9.7110136e+01   8.2535402e+01
   2.9200000e+02   3.2105226e+01   3.2188091e+01   9.7153686e+01   8.2535402e+01
   2.9300000e+02   3.2105226e+01   3.2188091e+01   9.7196771e+01   8.2535402e+01
   2.9400000e+02   3.2105226e+01   3.2188091e+01   9.7239396e+01   8.2535402e+01
   2.9500000e+02   3.2105226e+01   3.2188091e+01   9.7281565e+01   8.2535402e+01
   2.9600000e+02   3.2105226e+01   3.2188091e+01   9.7323285e+01   8.2535402e+01
   2.9700000e+02   3.2105226e+01   3.2188091e+01   9.7364559e+01   8.2535402e+01
   2.9800000e+02   3.2105226e+01   3.2188091e+01   9.7405392e+01   8.2535402e+01
   2.9900000e+02   3.2105226e+01   3.2188091e+01   9.7445790e+01   8.2535402e+01
   3.0000000e+02   3.2105226e+01   3.2188091e+01   9.7485756e+01   8.2535402e+01


==> data/K256M16EIN.txt <==
   0.0000000e+00   2.5600000e+02   2.5600000e+02   2.5600000e+02   2.5600000e+02
   1.0000000e+00   2.4414708e+02   2.4414671e+02   2.4409342e+02   2.4499917e+02
   2.0000000e+00   2.3236616e+02   2.3237452e+02   2.3235152e+02   2.3552138e+02
   3.0000000e+00   2.2066355e+02   2.2068964e+02   2.2077375e+02   2.2714696e+02
   4.0000000e+00   2.0904640e+02   2.0909912e+02   2.0936088e+02   2.1958203e+02
   5.0000000e+00   1.9752281e+02   1.9761090e+02   1.9811507e+02   2.1262151e+02
   6.0000000e+00   1.8610201e+02   1.8623398e+02   1.8703995e+02   2.0612260e+02
   7.0000000e+00   1.7479448e+02   1.7497852e+02   1.7614064e+02   1.9998596e+02
   8.0000000e+00   1.6361222e+02   1.6385599e+02   1.6542397e+02   1.9414233e+02
   9.0000000e+00   1.5256887e+02   1.5287935e+02   1.5489850e+02   1.8854317e+02
   1.0000000e+01   1.4168006e+02   1.4206323e+02   1.4457478e+02   1.8315404e+02
   1.1000000e+01   1.3096365e+02   1.3142418e+02   1.3446551e+02   1.7795018e+02
   1.2000000e+01   1.2044008e+02   1.2098090e+02   1.2458576e+02   1.7291330e+02
   1.3000000e+01   1.1013273e+02   1.1075456e+02   1.1495320e+02   1.6802956e+02
   1.4000000e+01   1.0006840e+02   1.0076915e+02   1.0558836e+02   1.6328812e+02
   1.5000000e+01   9.0277720e+01   9.1051841e+01   9.6514921e+01   1.5868016e+02
   1.6000000e+01   8.0795699e+01   8.1633479e+01   8.7759880e+01   1.5419832e+02
   1.7000000e+01   7.1662167e+01   7.2549000e+01   7.9353746e+01   1.4983621e+02
   1.8000000e+01   6.2922174e+01   6.3837888e+01   7.1330544e+01   1.4558822e+02
   1.9000000e+01   5.4626134e+01   5.5544487e+01   6.3727587e+01   1.4144925e+02
   2.0000000e+01   4.6829522e+01   4.7718027e+01   5.6584863e+01   1.3741466e+02
   2.1000000e+01   3.9591751e+01   4.0412173e+01   4.9943816e+01   1.3348016e+02
   2.2000000e+01   3.2973770e+01   3.3683805e+01   4.3845267e+01   1.2964176e+02
   2.3000000e+01   2.7033994e+01   2.7590702e+01   3.8326151e+01   1.2589574e+02
   2.4000000e+01   2.1821894e+01   2.2187260e+01   3.3414754e+01   1.2223859e+02
   2.5000000e+01   1.7368329e+01   1.7516765e+01   2.9124371e+01   1.1866702e+02
   2.6000000e+01   1.3673291e+01   1.3599138e+01   2.5446760e+01   1.1517796e+02
   2.7000000e+01   1.0696605e+01   1.0417522e+01   2.2348853e+01   1.1176846e+02
   2.8000000e+01   8.3598639e+00   7.9133194e+00   1.9775375e+01   1.0843579e+02
   2.9000000e+01   6.5605668e+00   5.9949751e+00   1.7656515e+01   1.0517734e+02
   3.0000000e+01   5.1905260e+00   4.5553630e+00   1.5917377e+01   1.0199066e+02
   3.1000000e+01   4.1504195e+00   3.4888489e+00   1.4486128e+01   9.8873416e+01
   3.2000000e+01   3.3574170e+00   2.7026391e+00   1.3299288e+01   9.5823409e+01
   3.3000000e+01   2.7468927e+00   2.1216347e+00   1.2304062e+01   9.2838550e+01
   3.4000000e+01   2.2706347e+00   1.6885345e+00   1.1458454e+01   8.9916859e+01
   3.5000000e+01   1.8936592e+00   1.3613967e+00   1.0730072e+01   8.7056454e+01
   3.6000000e+01   1.5909289e+00   1.1103583e+00   1.0094402e+01   8.4255548e+01
   3.7000000e+01   1.3445719e+00   9.1448918e-01   9.5330521e+00   8.1512438e+01
   3.8000000e+01   1.1417530e+00   7.5920377e-01   9.0322148e+00   7.8825503e+01
   3.9000000e+01   9.7314152e-01   6.3430791e-01   8.5814419e+00   7.6193196e+01
   4.0000000e+01   8.3184413e-01   5.3260619e-01   8.1727207e+00   7.3614043e+01
   4.1000000e+01   7.1267533e-01   4.4894228e-01   7.7998032e+00   7.1086633e+01
   4.2000000e+01   6.1166032e-01   3.7955123e-01   7.4577307e+00   6.8609619e+01
   4.3000000e+01   5.2569571e-01   3.2162681e-01   7.1424994e+00   6.6181711e+01
   4.4000000e+01   4.5231611e-01   2.7303297e-01   6.8508255e+00   6.3801678e+01
   4.5000000e+01   3.8953216e-01   2.3211083e-01   6.5799785e+00   6.1468341e+01
   4.6000000e+01   3.3571658e-01   1.9754848e-01   6.3276614e+00   5.9180575e+01
   4.7000000e+01   2.8952318e-01   1.6829200e-01   6.0919227e+00   5.6937309e+01
   4.8000000e+01   2.4982804e-01   1.4348370e-01   5.8710900e+00   5.4737524e+01
   4.9000000e+01   2.1568610e-01   1.2241828e-01   5.6637199e+00   5.2580263e+01
   5.0000000e+01   1.8629833e-01   1.0451114e-01   5.4685587e+00   5.0464629e+01
   5.1000000e+01   1.6098638e-01   8.9274684e-02   5.2845108e+00   4.8389795e+01
   5.2000000e+01   1.3917260e-01   7.6300391e-02   5.1106143e+00   4.6355012e+01
   5.3000000e+01   1.2036392e-01   6.5244771e-02   4.9460201e+00   4.4359620e+01
   5.4000000e+01   1.0413872e-01   5.5818260e-02   4.7899757e+00   4.2403060e+01
   5.5000000e+01   9.0135999e-02   4.7776255e-02   4.6418115e+00   4.0484888e+01
   5.6000000e+01   7.8046290e-02   4.0911798e-02   4.5009292e+00   3.8604793e+01
   5.7000000e+01   6.7604076e-02   3.5049560e-02   4.3667920e+00   3.6762607e+01
   5.8000000e+01   5.8581366e-02   3.0040843e-02   4.2389174e+00   3.4958323e+01
   5.9000000e+01   5.0782259e-02   2.5759422e-02   4.1168696e+00   3.3192109e+01
   6.0000000e+01   4.4038331e-02   2.2098064e-02   4.0002540e+00   3.1464315e+01
   6.1000000e+01   3.8204698e-02   1.8965606e-02   3.8887125e+00   2.9775478e+01
   6.2000000e+01   3.3156671e-02   1.6284498e-02   3.7819190e+00   2.8126328e+01
   6.3000000e+01   2.8786886e-02   1.3988732e-02   3.6795757e+00   2.6517779e+01
   6.4000000e+01   2.5002862e-02   1.2022095e-02   3.5814105e+00   2.4950916e+01
   6.5000000e+01   2.1724906e-02   1.0336695e-02   3.4871734e+00   2.3426982e+01
   6.6000000e+01   1.8884316e-02   8.8917033e-03   3.3966350e+00   2.1947346e+01
   6.7000000e+01   1.6421845e-02   7.6523040e-03   3.3095839e+00   2.0513477e+01
   6.8000000e+01   1.4286382e-02   6.5887927e-03   3.2258250e+00   1.9126901e+01
   6.9000000e+01   1.2433820e-02   5.6758167e-03   3.1451781e+00   1.7789165e+01
   7.0000000e+01   1.0826083e-02   4.8917287e-03   3.0674761e+00   1.6501785e+01
   7.1000000e+01   9.4302919e-03   4.2180378e-03   2.9925641e+00   1.5266205e+01
   7.2000000e+01   8.2180431e-03   3.6389439e-03   2.9202981e+00   1.4083745e+01
   7.3000000e+01   7.1647947e-03   3.1409404e-03   2.8505442e+00   1.2955561e+01
   7.4000000e+01   6.2493335e-03   2.7124773e-03   2.7831776e+00   1.1882599e+01
   7.5000000e+01   5.4533176e-03   2.3436740e-03   2.7180817e+00   1.0865564e+01
   7.6000000e+01   4.7608831e-03   2.0260748e-03   2.6551476e+00   9.9048829e+00
   7.7000000e+01   4.1583048e-03   1.7524411e-03   2.5942735e+00   9.0006896e+00
   7.8000000e+01   3.6337042e-03   1.5165730e-03   2.5353639e+00   8.1528047e+00
   7.9000000e+01   3.1767978e-03   1.3131594e-03   2.4783291e+00   7.3607312e+00
   8.0000000e+01   2.7786801e-03   1.1376479e-03   2.4230852e+00   6.6236558e+00
   8.1000000e+01   2.4316363e-03   9.8613526e-04   2.3695531e+00   5.9404587e+00
   8.2000000e+01   2.1289808e-03   8.5527368e-04   2.3176584e+00   5.3097300e+00
   8.3000000e+01   1.8649183e-03   7.4219038e-04   2.2673309e+00   4.7297931e+00
   8.4000000e+01   1.6344234e-03   6.4441930e-04   2.2185046e+00   4.1987323e+00
   8.5000000e+01   1.4331367e-03   5.5984263e-04   2.1711172e+00   3.7144261e+00
   8.6000000e+01   1.2572752e-03   4.8664091e-04   2.1251095e+00   3.2745812e+00
   8.7000000e+01   1.1035552e-03   4.2325031e-04   2.0804260e+00   2.8767703e+00
   8.8000000e+01   9.6912519e-04   3.6832615e-04   2.0370139e+00   2.5184686e+00
   8.9000000e+01   8.5150798e-04   3.2071167e-04   1.9948232e+00   2.1970907e+00
   9.0000000e+01   7.4855090e-04   2.7941135e-04   1.9538066e+00   1.9100255e+00
   9.1000000e+01   6.5838252e-04   2.4356803e-04   1.9139191e+00   1.6546691e+00
   9.2000000e+01   5.7937528e-04   2.1244334e-04   1.8751182e+00   1.4284539e+00
   9.3000000e+01   5.1011317e-04   1.8540097e-04   1.8373632e+00   1.2288757e+00
   9.4000000e+01   4.4936370e-04   1.6189227e-04   1.8006157e+00   1.0535155e+00
   9.5000000e+01   3.9605373e-04   1.4144395e-04   1.7648390e+00   9.0005862e-01
   9.6000000e+01   3.4924846e-04   1.2364757e-04   1.7299983e+00   7.6630921e-01
   9.7000000e+01   3.0813323e-04   1.0815041e-04   1.6960602e+00   6.5020165e-01
   9.8000000e+01   2.7199784e-04   9.4647781e-05   1.6629932e+00   5.4980793e-01
   9.9000000e+01   2.4022280e-04   8.2876321e-05   1.6307670e+00   4.6334199e-01
   1.0000000e+02   2.1226759e-04   7.2608273e-05   1.5993528e+00   3.8916116e-01
   1.0100000e+02   1.8766032e-04   6.3646574e-05   1.5687231e+00   3.2576505e-01
   1.0200000e+02   1.6598887e-04   5.5820624e-05   1.5388515e+00   2.7179231e-01
   1.0300000e+02   1.4689315e-04   4.8982661e-05   1.5097129e+00   2.2601562e-01
   1.0400000e+02   1.3005834e-04   4.3004629e-05   1.4812832e+00   1.8733533e-01
   1.0500000e+02   1.1520914e-04   3.7775491e-05   1.4535395e+00   1.5477206e-01
   1.0600000e+02   1.0210464e-04   3.3198918e-05   1.4264597e+00   1.2745858e-01
   1.0700000e+02   9.0533955e-05   2.9191290e-05   1.4000226e+00   1.0463126e-01
   1.0800000e+02   8.0312365e-05   2.5679981e-05   1.3742082e+00   8.5621377e-02
   1.0900000e+02   7.1278017e-05   2.2601882e-05   1.3489968e+00   6.9846396e-02
   1.1000000e+02   6.3289007e-05   1.9902118e-05   1.3243701e+00   5.6801485e-02
   1.1100000e+02   5.6220866e-05   1.7532948e-05   1.3003100e+00   4.6051336e-02
   1.1200000e+02   4.9964363e-05   1.5452819e-05   1.2767994e+00   3.7222431e-02
   1.1300000e+02   4.4423587e-05   1.3625537e-05   1.2538220e+00   2.9995793e-02
   1.1400000e+02   3.9514287e-05   1.2019563e-05   1.2313618e+00   2.4100293e-02
   1.1500000e+02   3.5162410e-05   1.0607396e-05   1.2094036e+00   1.9306517e-02
   1.1600000e+02   3.1302839e-05   9.3650450e-06   1.1879328e+00   1.5421211e-02
   1.1700000e+02   2.7878282e-05   8.2715664e-06   1.1669353e+00   1.2282288e-02
   1.1800000e+02   2.4838307e-05   7.3086693e-06   1.1463976e+00   9.7543791e-03
   1.1900000e+02   2.2138499e-05   6.4603695e-06   1.1263067e+00   7.7248995e-03
   1.2000000e+02   1.9739718e-05   5.7126908e-06   1.1066498e+00   6.1005945e-03
   1.2100000e+02   1.7607463e-05   5.0534066e-06   1.0874151e+00   4.8045288e-03
   1.2200000e+02   1.5711296e-05   4.4718144e-06   1.0685907e+00   3.7734789e-03
   1.2300000e+02   1.4024360e-05   3.9585412e-06   1.0501654e+00   2.9556882e-03
   1.2400000e+02   1.2522939e-05   3.5053739e-06   1.0321284e+00   2.3089468e-03
   1.2500000e+02   1.1186082e-05   3.1051119e-06   1.0144691e+00   1.7989570e-03
   1.2600000e+02   9.9952726e-06   2.7514388e-06   9.9717757e-01   1.3979514e-03
   1.2700000e+02   8.9341367e-06   2.4388113e-06   9.8024392e-01   1.0835290e-03
   1.2800000e+02   7.9881877e-06   2.1623617e-06   9.6365876e-01   8.3768137e-04
   1.2900000e+02   7.1446027e-06   1.9178139e-06   9.4741297e-01   6.4598081e-04
   1.3000000e+02   6.3920258e-06   1.7014090e-06   9.3149776e-01   4.9690719e-04
   1.3100000e+02   5.7203959e-06   1.5098417e-06   9.1590460e-01   3.8129245e-04
   1.3200000e+02   5.1207942e-06   1.3402038e-06   9.0062527e-01   2.9186406e-04
   1.3300000e+02   4.5853113e-06   1.1899357e-06   8.8565181e-01   2.2287157e-04
   1.3400000e+02   4.1069292e-06   1.0567829e-06   8.7097652e-01   1.6978228e-04
   1.3500000e+02   3.6794186e-06   9.3875942e-07   8.5659194e-01   1.2903442e-04
   1.3600000e+02   3.2972472e-06   8.3411455e-07   8.4249086e-01   9.7837667e-05
   1.3700000e+02   2.9554999e-06   7.4130455e-07   8.2866628e-01   7.4012576e-05
   1.3800000e+02   2.6498078e-06   6.5896754e-07   8.1511144e-01   5.5861860e-05
   1.3900000e+02   2.3762861e-06   5.8590156e-07   8.0181977e-01   4.2067538e-05
   1.4000000e+02   2.1314785e-06   5.2104534e-07   7.8878493e-01   3.1609082e-05
   1.4100000e+02   1.9123093e-06   4.6346150e-07   7.7600076e-01   2.3698502e-05
   1.4200000e+02   1.7160399e-06   4.1232172e-07   7.6346127e-01   1.7729036e-05
   1.4300000e+02   1.5402311e-06   3.6689382e-07   7.5116067e-01   1.3234740e-05
   1.4400000e+02   1.3827093e-06   3.2653030e-07   7.3909335e-01   9.8587663e-06
   1.4500000e+02   1.2415370e-06   2.9065840e-07   7.2725385e-01   7.3285349e-06
   1.4600000e+02   1.1149867e-06   2.5877124e-07   7.1563688e-01   5.4363783e-06
   1.4700000e+02   1.0015171e-06   2.3042013e-07   7.0423730e-01   4.0244863e-06
   1.4800000e+02   8.9975277e-07   2.0520772e-07   6.9305013e-01   2.9732385e-06
   1.4900000e+02   8.0846609e-07   1.8278206e-07   6.8207051e-01   2.1921872e-06
   1.5000000e+02   7.2656063e-07   1.6283126e-07   6.7129375e-01   1.6131104e-06
   1.5100000e+02   6.5305697e-07   1.4507887e-07   6.6071527e-01   1.1846743e-06
   1.5200000e+02   5.8707992e-07   1.2927979e-07   6.5033063e-01   8.6834429e-07
   1.5300000e+02   5.2784717e-07   1.1521663e-07   6.4013550e-01   6.3526168e-07
   1.5400000e+02   4.7465920e-07   1.0269654e-07   6.3012571e-01   4.6386387e-07
   1.5500000e+02   4.2689035e-07   9.1548385e-08   6.2029715e-01   3.3807648e-07
   1.5600000e+02   3.8398082e-07   8.1620262e-08   6.1064586e-01   2.4594336e-07
   1.5700000e+02   3.4542966e-07   7.2777302e-08   6.0116799e-01   1.7859121e-07
   1.5800000e+02   3.1078837e-07   6.4899730e-08   5.9185976e-01   1.2944905e-07
   1.5900000e+02   2.7965539e-07   5.7881153e-08   5.8271753e-01   9.3661337e-08
   1.6000000e+02   2.5167102e-07   5.1627041e-08   5.7373773e-01   6.7647731e-08
   1.6100000e+02   2.2651301e-07   4.6053386e-08   5.6491691e-01   4.8773750e-08
   1.6200000e+02   2.0389257e-07   4.1085512e-08   5.5625169e-01   3.5104889e-08
   1.6300000e+02   1.8355087e-07   3.6657028e-08   5.4773878e-01   2.5223537e-08
   1.6400000e+02   1.6525583e-07   3.2708893e-08   5.3937499e-01   1.8092958e-08
   1.6500000e+02   1.4879933e-07   2.9188596e-08   5.3115720e-01   1.2956466e-08
   1.6600000e+02   1.3399470e-07   2.6049421e-08   5.2308238e-01   9.2628569e-09
   1.6700000e+02   1.2067446e-07   2.3249801e-08   5.1514756e-01   6.6113893e-09
   1.6800000e+02   1.0868834e-07   2.0752745e-08   5.0734986e-01   4.7112671e-09
   1.6900000e+02   9.7901448e-08   1.8525328e-08   4.9968647e-01   3.3518738e-09
   1.7000000e+02   8.8192700e-08   1.6538237e-08   4.9215466e-01   2.3809494e-09
   1.7100000e+02   7.9453379e-08   1.4765374e-08   4.8475174e-01   1.6886233e-09
   1.7200000e+02   7.1585850e-08   1.3183497e-08   4.7747512e-01   1.1957569e-09
   1.7300000e+02   6.4502420e-08   1.1771906e-08   4.7032225e-01   8.4544980e-10
   1.7400000e+02   5.8124308e-08   1.0512161e-08   4.6329066e-01   5.9686321e-10
   1.7500000e+02   5.2380730e-08   9.3878345e-09   4.5637792e-01   4.2073724e-10
   1.7600000e+02   4.7208075e-08   8.3842880e-09   4.4958168e-01   2.9614424e-10
   1.7700000e+02   4.2549171e-08   7.4884767e-09   4.4289962e-01   2.0814152e-10
   1.7800000e+02   3.8352624e-08   6.6887740e-09   4.3632951e-01   1.4607776e-10
   1.7900000e+02   3.4572227e-08   5.9748162e-09   4.2986915e-01   1.0237317e-10
   1.8000000e+02   3.1166434e-08   5.3373644e-09   4.2351640e-01   7.1642627e-11
   1.8100000e+02   2.8097878e-08   4.7681811e-09   4.1726916e-01   5.0066442e-11
   1.8200000e+02   2.5332954e-08   4.2599208e-09   4.1112539e-01   3.4939629e-11
   1.8300000e+02   2.2841431e-08   3.8060333e-09   4.0508310e-01   2.4349640e-11
   1.8400000e+02   2.0596111e-08   3.4006762e-09   3.9914033e-01   1.6946335e-11
   1.8500000e+02   1.8572521e-08   3.0386386e-09   3.9329519e-01   1.1778073e-11
   1.8600000e+02   1.6748642e-08   2.7152717e-09   3.8754580e-01   8.1751172e-12
   1.8700000e+02   1.5104654e-08   2.4264283e-09   3.8189036e-01   5.6668417e-12
   1.8800000e+02   1.3622719e-08   2.1684082e-09   3.7632709e-01   3.9230285e-12
   1.8900000e+02   1.2286779e-08   1.9379096e-09   3.7085425e-01   2.7123205e-12
   1.9000000e+02   1.1082377e-08   1.7319861e-09   3.6547014e-01   1.8728608e-12
   1.9100000e+02   9.9964997e-09   1.5480082e-09   3.6017310e-01   1.2915781e-12
   1.9200000e+02   9.0174254e-09   1.3836287e-09   3.5496151e-01   8.8959454e-13
   1.9300000e+02   8.1346006e-09   1.2367529e-09   3.4983379e-01   6.1196335e-13
   1.9400000e+02   7.3385202e-09   1.1055107e-09   3.4478837e-01   4.2046133e-13
   1.9500000e+02   6.6206231e-09   9.8823259e-10   3.3982376e-01   2.8853562e-13
   1.9600000e+02   5.9731976e-09   8.8342819e-10   3.3493845e-01   1.9776567e-13
   1.9700000e+02   5.3892970e-09   7.8976667e-10   3.3013100e-01   1.3538972e-13
   1.9800000e+02   4.8626627e-09   7.0605977e-10   3.2539998e-01   9.2578262e-14
   1.9900000e+02   4.3876558e-09   6.3124636e-10   3.2074402e-01   6.3230412e-14
   2.0000000e+02   3.9591955e-09   5.6437887e-10   3.1616174e-01   4.3136183e-14


==> data/K256M16EIN_P.txt <==
   5.0000000e-01   2.5008267e+02
   1.0000000e+00   2.4418417e+02
   1.5000000e+00   2.3830535e+02
   2.0000000e+00   2.3244717e+02
   2.5000000e+00   2.2661061e+02
   3.0000000e+00   2.2079674e+02
   3.5000000e+00   2.1500671e+02
   4.0000000e+00   2.0924175e+02
   4.5000000e+00   2.0350318e+02
   5.0000000e+00   1.9779242e+02
   5.5000000e+00   1.9211096e+02
   6.0000000e+00   1.8646046e+02
   6.5000000e+00   1.8084265e+02
   7.0000000e+00   1.7525942e+02
   7.5000000e+00   1.6971277e+02
   8.0000000e+00   1.6420487e+02
   8.5000000e+00   1.5873805e+02
   9.0000000e+00   1.5331479e+02
   9.5000000e+00   1.4793777e+02
   1.0000000e+01   1.4260984e+02
   1.0500000e+01   1.3733406e+02
   1.1000000e+01   1.3211370e+02
   1.1500000e+01   1.2695222e+02
   1.2000000e+01   1.2185330e+02
   1.2500000e+01   1.1682085e+02
   1.3000000e+01   1.1185896e+02
   1.3500000e+01   1.0697192e+02
   1.4000000e+01   1.0216423e+02
   1.4500000e+01   9.7440504e+01
   1.5000000e+01   9.2805510e+01
   1.5500000e+01   8.8264100e+01
   1.6000000e+01   8.3821177e+01
   1.6500000e+01   7.9481640e+01
   1.7000000e+01   7.5250335e+01
   1.7500000e+01   7.1131991e+01
   1.8000000e+01   6.7131159e+01
   1.8500000e+01   6.3252145e+01
   1.9000000e+01   5.9498951e+01
   1.9500000e+01   5.5875204e+01
   2.0000000e+01   5.2384102e+01
   2.0500000e+01   4.9028361e+01
   2.1000000e+01   4.5810162e+01
   2.1500000e+01   4.2731119e+01
   2.2000000e+01   3.9792248e+01
   2.2500000e+01   3.6993944e+01
   2.3000000e+01   3.4335980e+01
   2.3500000e+01   3.1817503e+01
   2.4000000e+01   2.9437050e+01
   2.4500000e+01   2.7192573e+01
   2.5000000e+01   2.5081464e+01
   2.5500000e+01   2.3100602e+01
   2.6000000e+01   2.1246396e+01
   2.6500000e+01   1.9514837e+01
   2.7000000e+01   1.7901552e+01
   2.7500000e+01   1.6401865e+01
   2.8000000e+01   1.5010854e+01
   2.8500000e+01   1.3723409e+01
   2.9000000e+01   1.2534290e+01
   2.9500000e+01   1.1438183e+01
   3.0000000e+01   1.0429748e+01
   3.0500000e+01   9.5036705e+00
   3.1000000e+01   8.6547013e+00
   3.1500000e+01   7.8776954e+00
   3.2000000e+01   7.1676454e+00
   3.2500000e+01   6.5197092e+00
   3.3000000e+01   5.9292326e+00
   3.3500000e+01   5.3917675e+00
   3.4000000e+01   4.9030856e+00
   3.4500000e+01   4.4591873e+00
   3.5000000e+01   4.0563076e+00
   3.5500000e+01   3.6909175e+00
   3.6000000e+01   3.3597236e+00
   3.6500000e+01   3.0596641e+00
   3.7000000e+01   2.7879029e+00
   3.7500000e+01   2.5418228e+00
   3.8000000e+01   2.3190157e+00
   3.8500000e+01   2.1172729e+00
   3.9000000e+01   1.9345748e+00
   3.9500000e+01   1.7690789e+00
   4.0000000e+01   1.6191090e+00
   4.0500000e+01   1.4831432e+00
   4.1000000e+01   1.3598028e+00
   4.1500000e+01   1.2478411e+00
   4.2000000e+01   1.1461328e+00
   4.2500000e+01   1.0536635e+00
   4.3000000e+01   9.6952018e-01
   4.3500000e+01   8.9288182e-01
   4.4000000e+01   8.2301099e-01
   4.4500000e+01   7.5924581e-01
   4.5000000e+01   7.0099256e-01
   4.5500000e+01   6.4771886e-01
   4.6000000e+01   5.9894749e-01
   4.6500000e+01   5.5425072e-01
   4.7000000e+01   5.1324509e-01
   4.7500000e+01   4.7558679e-01
   4.8000000e+01   4.4096744e-01
   4.8500000e+01   4.0911025e-01
   4.9000000e+01   3.7976666e-01
   4.9500000e+01   3.5271325e-01
   5.0000000e+01   3.2774903e-01
   5.0500000e+01   3.0469300e-01
   5.1000000e+01   2.8338195e-01
   5.1500000e+01   2.6366860e-01
   5.2000000e+01   2.4541980e-01
   5.2500000e+01   2.2851507e-01
   5.3000000e+01   2.1284523e-01
   5.3500000e+01   1.9831118e-01
   5.4000000e+01   1.8482288e-01
   5.4500000e+01   1.7229838e-01
   5.5000000e+01   1.6066299e-01
   5.5500000e+01   1.4984855e-01
   5.6000000e+01   1.3979277e-01
   5.6500000e+01   1.3043866e-01
   5.7000000e+01   1.2173398e-01
   5.7500000e+01   1.1363081e-01
   5.8000000e+01   1.0608515e-01
   5.8500000e+01   9.9056517e-02
   5.9000000e+01   9.2507649e-02
   5.9500000e+01   8.6404210e-02
   6.0000000e+01   8.0714525e-02
   6.0500000e+01   7.5409346e-02
   6.1000000e+01   7.0461646e-02
   6.1500000e+01   6.5846429e-02
   6.2000000e+01   6.1540559e-02
   6.2500000e+01   5.7522608e-02
   6.3000000e+01   5.3772714e-02
   6.3500000e+01   5.0272460e-02
   6.4000000e+01   4.7004756e-02
   6.4500000e+01   4.3953734e-02
   6.5000000e+01   4.1104658e-02
   6.5500000e+01   3.8443833e-02
   6.6000000e+01   3.5958528e-02
   6.6500000e+01   3.3636904e-02
   6.7000000e+01   3.1467946e-02
   6.7500000e+01   2.9441406e-02
   6.8000000e+01   2.7547741e-02
   6.8500000e+01   2.5778068e-02
   6.9000000e+01   2.4124112e-02
   6.9500000e+01   2.2578164e-02
   7.0000000e+01   2.1133043e-02
   7.0500000e+01   1.9782054e-02
   7.1000000e+01   1.8518957e-02
   7.1500000e+01   1.7337935e-02
   7.2000000e+01   1.6233562e-02
   7.2500000e+01   1.5200781e-02
   7.3000000e+01   1.4234872e-02
   7.3500000e+01   1.3331432e-02
   7.4000000e+01   1.2486356e-02
   7.4500000e+01   1.1695809e-02
   7.5000000e+01   1.0956217e-02
   7.5500000e+01   1.0264240e-02
   7.6000000e+01   9.6167630e-03
   7.6500000e+01   9.0108778e-03
   7.7000000e+01   8.4438687e-03
   7.7500000e+01   7.9132004e-03
   7.8000000e+01   7.4165055e-03
   7.8500000e+01   6.9515731e-03
   7.9000000e+01   6.5163387e-03
   7.9500000e+01   6.1088737e-03
   8.0000000e+01   5.7273768e-03
   8.0500000e+01   5.3701653e-03
   8.1000000e+01   5.0356673e-03
   8.1500000e+01   4.7224141e-03
   8.2000000e+01   4.4290332e-03
   8.2500000e+01   4.1542425e-03
   8.3000000e+01   3.8968436e-03
   8.3500000e+01   3.6557166e-03
   8.4000000e+01   3.4298149e-03
   8.4500000e+01   3.2181602e-03
   8.5000000e+01   3.0198379e-03
   8.5500000e+01   2.8339931e-03
   8.6000000e+01   2.6598267e-03
   8.6500000e+01   2.4965915e-03
   8.7000000e+01   2.3435887e-03
   8.7500000e+01   2.2001652e-03
   8.8000000e+01   2.0657099e-03
   8.8500000e+01   1.9396515e-03
   8.9000000e+01   1.8214557e-03
   8.9500000e+01   1.7106227e-03
   9.0000000e+01   1.6066850e-03
   9.0500000e+01   1.5092052e-03
   9.1000000e+01   1.4177743e-03
   9.1500000e+01   1.3320095e-03
   9.2000000e+01   1.2515526e-03
   9.2500000e+01   1.1760685e-03
   9.3000000e+01   1.1052436e-03
   9.3500000e+01   1.0387845e-03
   9.4000000e+01   9.7641641e-04
   9.4500000e+01   9.1788237e-04
   9.5000000e+01   8.6294169e-04
   9.5500000e+01   8.1136912e-04
   9.6000000e+01   7.6295378e-04
   9.6500000e+01   7.1749822e-04
   9.7000000e+01   6.7481759e-04
   9.7500000e+01   6.3473878e-04
   9.8000000e+01   5.9709970e-04
   9.8500000e+01   5.6174853e-04
   9.9000000e+01   5.2854310e-04
   9.9500000e+01   4.9735023e-04
   1.0000000e+02   4.6804518e-04
   1.0050000e+02   4.4051107e-04
   1.0100000e+02   4.1463843e-04
   1.0150000e+02   3.9032467e-04
   1.0200000e+02   3.6747367e-04
   1.0250000e+02   3.4599537e-04
   1.0300000e+02   3.2580535e-04
   1.0350000e+02   3.0682449e-04
   1.0400000e+02   2.8897864e-04
   1.0450000e+02   2.7219830e-04
   1.0500000e+02   2.5641830e-04
   1.0550000e+02   2.4157755e-04
   1.0600000e+02   2.2761876e-04
   1.0650000e+02   2.1448823e-04
   1.0700000e+02   2.0213559e-04
   1.0750000e+02   1.9051360e-04
   1.0800000e+02   1.7957796e-04
   1.0850000e+02   1.6928710e-04
   1.0900000e+02   1.5960205e-04
   1.0950000e+02   1.5048623e-04
   1.1000000e+02   1.4190532e-04
   1.1050000e+02   1.3382712e-04
   1.1100000e+02   1.2622143e-04
   1.1150000e+02   1.1905988e-04
   1.1200000e+02   1.1231586e-04
   1.1250000e+02   1.0596438e-04
   1.1300000e+02   9.9982002e-05
   1.1350000e+02   9.4346702e-05
   1.1400000e+02   8.9037811e-05
   1.1450000e+02   8.4035917e-05
   1.1500000e+02   7.9322793e-05
   1.1550000e+02   7.4881322e-05
   1.1600000e+02   7.0695423e-05
   1.1650000e+02   6.6749994e-05
   1.1700000e+02   6.3030848e-05
   1.1750000e+02   5.9524652e-05
   1.1800000e+02   5.6218885e-05
   1.1850000e+02   5.3101774e-05
   1.1900000e+02   5.0162261e-05
   1.1950000e+02   4.7389950e-05
   1.2000000e+02   4.4775070e-05
   1.2050000e+02   4.2308436e-05
   1.2100000e+02   3.9981411e-05
   1.2150000e+02   3.7785878e-05
   1.2200000e+02   3.5714201e-05
   1.2250000e+02   3.3759201e-05
   1.2300000e+02   3.1914125e-05
   1.2350000e+02   3.0172623e-05
   1.2400000e+02   2.8528719e-05
   1.2450000e+02   2.6976794e-05
   1.2500000e+02   2.5511559e-05
   1.2550000e+02   2.4128037e-05
   1.2600000e+02   2.2821547e-05
   1.2650000e+02   2.1587681e-05
   1.2700000e+02   2.0422292e-05
   1.2750000e+02   1.9321473e-05
   1.2800000e+02   1.8281550e-05
   1.2850000e+02   1.7299062e-05
   1.2900000e+02   1.6370748e-05
   1.2950000e+02   1.5493542e-05
   1.3000000e+02   1.4664551e-05
   1.3050000e+02   1.3881054e-05
   1.3100000e+02   1.3140486e-05
   1.3150000e+02   1.2440432e-05
   1.3200000e+02   1.1778614e-05
   1.3250000e+02   1.1152889e-05
   1.3300000e+02   1.0561234e-05
   1.3350000e+02   1.0001746e-05
   1.3400000e+02   9.4726282e-06
   1.3450000e+02   8.9721884e-06
   1.3500000e+02   8.4988310e-06
   1.3550000e+02   8.0510517e-06
   1.3600000e+02   7.6274319e-06
   1.3650000e+02   7.2266339e-06
   1.3700000e+02   6.8473962e-06
   1.3750000e+02   6.4885287e-06
   1.3800000e+02   6.1489089e-06
   1.3850000e+02   5.8274779e-06
   1.3900000e+02   5.5232367e-06
   1.3950000e+02   5.2352424e-06
   1.4000000e+02   4.9626054e-06
   1.4050000e+02   4.7044860e-06
   1.4100000e+02   4.4600920e-06
   1.4150000e+02   4.2286751e-06
   1.4200000e+02   4.0095292e-06
   1.4250000e+02   3.8019875e-06
   1.4300000e+02   3.6054206e-06
   1.4350000e+02   3.4192339e-06
   1.4400000e+02   3.2428660e-06
   1.4450000e+02   3.0757866e-06
   1.4500000e+02   2.9174949e-06
   1.4550000e+02   2.7675176e-06
   1.4600000e+02   2.6254078e-06
   1.4650000e+02   2.4907431e-06
   1.4700000e+02   2.3631244e-06
   1.4750000e+02   2.2421744e-06
   1.4800000e+02   2.1275369e-06
   1.4850000e+02   2.0188747e-06
   1.4900000e+02   1.9158695e-06
   1.4950000e+02   1.8182202e-06
   1.5000000e+02   1.7256420e-06
   1.5050000e+02   1.6378659e-06
   1.5100000e+02   1.5546373e-06
   1.5150000e+02   1.4757155e-06
   1.5200000e+02   1.4008729e-06
   1.5250000e+02   1.3298942e-06
   1.5300000e+02   1.2625756e-06
   1.5350000e+02   1.1987245e-06
   1.5400000e+02   1.1381586e-06
   1.5450000e+02   1.0807055e-06
   1.5500000e+02   1.0262017e-06
   1.5550000e+02   9.7449301e-07
   1.5600000e+02   9.2543311e-07
   1.5650000e+02   8.7888366e-07
   1.5700000e+02   8.3471368e-07
   1.5750000e+02   7.9279920e-07
   1.5800000e+02   7.5302282e-07
   1.5850000e+02   7.1527341e-07
   1.5900000e+02   6.7944573e-07
   1.5950000e+02   6.4544014e-07
   1.6000000e+02   6.1316226e-07
   1.6050000e+02   5.8252272e-07
   1.6100000e+02   5.5343687e-07
   1.6150000e+02   5.2582450e-07
   1.6200000e+02   4.9960966e-07
   1.6250000e+02   4.7472038e-07
   1.6300000e+02   4.5108848e-07
   1.6350000e+02   4.2864935e-07
   1.6400000e+02   4.0734177e-07
   1.6450000e+02   3.8710773e-07
   1.6500000e+02   3.6789225e-07
   1.6550000e+02   3.4964322e-07
   1.6600000e+02   3.3231124e-07
   1.6650000e+02   3.1584951e-07
   1.6700000e+02   3.0021362e-07
   1.6750000e+02   2.8536151e-07
   1.6800000e+02   2.7125329e-07
   1.6850000e+02   2.5785112e-07
   1.6900000e+02   2.4511915e-07
   1.6950000e+02   2.3302335e-07
   1.7000000e+02   2.2153148e-07
   1.7050000e+02   2.1061295e-07
   1.7100000e+02   2.0023873e-07
   1.7150000e+02   1.9038132e-07
   1.7200000e+02   1.8101460e-07
   1.7250000e+02   1.7211381e-07
   1.7300000e+02   1.6365546e-07
   1.7350000e+02   1.5561726e-07
   1.7400000e+02   1.4797806e-07
   1.7450000e+02   1.4071780e-07
   1.7500000e+02   1.3381744e-07
   1.7550000e+02   1.2725889e-07
   1.7600000e+02   1.2102503e-07
   1.7650000e+02   1.1509957e-07
   1.7700000e+02   1.0946707e-07
   1.7750000e+02   1.0411287e-07
   1.7800000e+02   9.9023054e-08
   1.7850000e+02   9.4184408e-08
   1.7900000e+02   8.9584395e-08
   1.7950000e+02   8.5211109e-08
   1.8000000e+02   8.1053248e-08
   1.8050000e+02   7.7100081e-08
   1.8100000e+02   7.3341418e-08
   1.8150000e+02   6.9767584e-08
   1.8200000e+02   6.6369392e-08
   1.8250000e+02   6.3138118e-08
   1.8300000e+02   6.0065475e-08
   1.8350000e+02   5.7143596e-08
   1.8400000e+02   5.4365007e-08
   1.8450000e+02   5.1722608e-08
   1.8500000e+02   4.9209659e-08
   1.8550000e+02   4.6819755e-08
   1.8600000e+02   4.4546813e-08
   1.8650000e+02   4.2385053e-08
   1.8700000e+02   4.0328985e-08
   1.8750000e+02   3.8373393e-08
   1.8800000e+02   3.6513322e-08
   1.8850000e+02   3.4744063e-08
   1.8900000e+02   3.3061143e-08
   1.8950000e+02   3.1460312e-08
   1.9000000e+02   2.9937529e-08
   1.9050000e+02   2.8488958e-08
   1.9100000e+02   2.7110950e-08
   1.9150000e+02   2.5800039e-08
   1.9200000e+02   2.4552932e-08
   1.9250000e+02   2.3366496e-08
   1.9300000e+02   2.2237757e-08
   1.9350000e+02   2.1163887e-08
   1.9400000e+02   2.0142197e-08
   1.9450000e+02   1.9170132e-08
   1.9500000e+02   1.8245263e-08
   1.9550000e+02   1.7365282e-08
   1.9600000e+02   1.6527993e-08
   1.9650000e+02   1.5731311e-08
   1.9700000e+02   1.4973251e-08
   1.9750000e+02   1.4251928e-08
   1.9800000e+02   1.3565548e-08
   1.9850000e+02   1.2912408e-08
   1.9900000e+02   1.2290886e-08
   1.9950000e+02   1.1699441e-08
   2.0000000e+02   1.1136609e-08


==> data/K256M16ERR.txt <==
   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.1000000e+01   9.9999999e-01   1.0000000e+00   9.9999996e-01   1.0000000e+00
   2.2000000e+01   9.9999788e-01   9.9999822e-01   9.9999412e-01   1.0000000e+00
   2.3000000e+01   9.9988518e-01   9.9990221e-01   9.9985083e-01   1.0000000e+00
   2.4000000e+01   9.9833243e-01   9.9856628e-01   9.9877189e-01   1.0000000e+00
   2.5000000e+01   9.8964831e-01   9.9099492e-01   9.9490931e-01   1.0000000e+00
   2.6000000e+01   9.6301220e-01   9.6734405e-01   9.8629988e-01   1.0000000e+00
   2.7000000e+01   9.0855609e-01   9.1789595e-01   9.7220823e-01   1.0000000e+00
   2.8000000e+01   8.2441174e-01   8.3955380e-01   9.5344673e-01   1.0000000e+00
   2.9000000e+01   7.1780636e-01   7.3767355e-01   9.3175174e-01   1.0000000e+00
   3.0000000e+01   6.0094819e-01   6.2306692e-01   9.0897513e-01   1.0000000e+00
   3.1000000e+01   4.8599339e-01   5.0751850e-01   8.8656263e-01   1.0000000e+00
   3.2000000e+01   3.8187215e-01   4.0047568e-01   8.6538897e-01   1.0000000e+00
   3.3000000e+01   2.9339246e-01   3.0769670e-01   8.4582658e-01   1.0000000e+00
   3.4000000e+01   2.2183765e-01   2.3142376e-01   8.2790487e-01   1.0000000e+00
   3.5000000e+01   1.6613678e-01   1.7131062e-01   8.1146712e-01   1.0000000e+00
   3.6000000e+01   1.2400123e-01   1.2549137e-01   7.9628591e-01   1.0000000e+00
   3.7000000e+01   9.2765936e-02   9.1461277e-02   7.8213225e-01   9.9999999e-01
   3.8000000e+01   6.9898814e-02   6.6667433e-02   7.6880853e-01   9.9999998e-01
   3.9000000e+01   5.3245017e-02   4.8833823e-02   7.5615843e-01   9.9999994e-01
   4.0000000e+01   4.1096616e-02   3.6092826e-02   7.4406459e-01   9.9999982e-01
   4.1000000e+01   3.2165826e-02   2.6997662e-02   7.3244140e-01   9.9999952e-01
   4.2000000e+01   2.5516202e-02   2.0473952e-02   7.2122689e-01   9.9999880e-01
   4.3000000e+01   2.0484309e-02   1.5748774e-02   7.1037569e-01   9.9999719e-01
   4.4000000e+01   1.6608317e-02   1.2279025e-02   6.9985365e-01   9.9999378e-01
   4.5000000e+01   1.3569831e-02   9.6893419e-03   6.8963406e-01   9.9998691e-01
   4.6000000e+01   1.1149739e-02   7.7228713e-03   6.7969510e-01   9.9997374e-01
   4.7000000e+01   9.1963286e-03   6.2044524e-03   6.7001825e-01   9.9994955e-01
   4.8000000e+01   7.6030825e-03   5.0142490e-03   6.6058737e-01   9.9990689e-01
   4.9000000e+01   6.2936500e-03   4.0694629e-03   6.5138806e-01   9.9983437e-01
   5.0000000e+01   5.2118832e-03   3.3119651e-03   6.4240736e-01   9.9971525e-01
   5.1000000e+01   4.3153299e-03   2.7000841e-03   6.3363349e-01   9.9952572e-01
   5.2000000e+01   3.5710186e-03   2.2032252e-03   6.2505576e-01   9.9923299e-01
   5.3000000e+01   2.9527290e-03   1.7983689e-03   6.1666438e-01   9.9879325e-01
   5.4000000e+01   2.4392108e-03   1.4677942e-03   6.0845044e-01   9.9814966e-01
   5.5000000e+01   2.0129981e-03   1.1975873e-03   6.0040580e-01   9.9723047e-01
   5.6000000e+01   1.6595979e-03   9.7665005e-04   5.9252302e-01   9.9594758e-01
   5.7000000e+01   1.3669131e-03   7.9602634e-04   5.8479528e-01   9.9419562e-01
   5.8000000e+01   1.1248145e-03   6.4842900e-04   5.7721633e-01   9.9185178e-01
   5.9000000e+01   9.2481129e-04   5.2789766e-04   5.6978041e-01   9.8877666e-01
   6.0000000e+01   7.5978675e-04   4.2954224e-04   5.6248224e-01   9.8481604e-01
   6.1000000e+01   6.2378218e-04   3.4934485e-04   5.5531690e-01   9.7980390e-01
   6.2000000e+01   5.1181612e-04   2.8400303e-04   5.4827984e-01   9.7356644e-01
   6.3000000e+01   4.1973163e-04   2.3080333e-04   5.4136684e-01   9.6592715e-01
   6.4000000e+01   3.4406656e-04   1.8751806e-04   5.3457395e-01   9.5671265e-01
   6.5000000e+01   2.8194310e-04   1.5232032e-04   5.2789747e-01   9.4575917e-01
   6.6000000e+01   2.3097371e-04   1.2371367e-04   5.2133391e-01   9.3291919e-01
   6.7000000e+01   1.8918123e-04   1.0047393e-04   5.1488001e-01   9.1806811e-01
   6.8000000e+01   1.5493115e-04   8.1600841e-05   5.0853266e-01   9.0111038e-01
   6.9000000e+01   1.2687434e-04   6.6278086e-05   5.0228894e-01   8.8198494e-01
   7.0000000e+01   1.0389886e-04   5.3840199e-05   4.9614607e-01   8.6066949e-01
   7.1000000e+01   8.5089453e-05   4.3745228e-05   4.9010138e-01   8.3718354e-01
   7.2000000e+01   6.9693640e-05   3.5552218e-05   4.8415235e-01   8.1158983e-01
   7.3000000e+01   5.7093428e-05   2.8902674e-05   4.7829657e-01   7.8399431e-01
   7.4000000e+01   4.6781739e-05   2.3505349e-05   4.7253173e-01   7.5454440e-01
   7.5000000e+01   3.8342841e-05   1.9123770e-05   4.6685561e-01   7.2342580e-01
   7.6000000e+01   3.1436132e-05   1.5566033e-05   4.6126609e-01   6.9085800e-01
   7.7000000e+01   2.5782727e-05   1.2676471e-05   4.5576112e-01   6.5708860e-01
   7.8000000e+01   2.1154387e-05   1.0328850e-05   4.5033875e-01   6.2238681e-01
   7.9000000e+01   1.7364402e-05   8.4208273e-06   4.4499708e-01   5.8703645e-01
   8.0000000e+01   1.4260079e-05   6.8694466e-06   4.3973429e-01   5.5132862e-01
   8.1000000e+01   1.1716577e-05   5.6074684e-06   4.3454862e-01   5.1555449e-01
   8.2000000e+01   9.6318429e-06   4.5803945e-06   4.2943837e-01   4.7999848e-01
   8.3000000e+01   7.9224618e-06   3.7440510e-06   4.2440192e-01   4.4493192e-01
   8.4000000e+01   6.5202536e-06   3.0626285e-06   4.1943767e-01   4.1060755e-01
   8.5000000e+01   5.3694903e-06   2.5070932e-06   4.1454410e-01   3.7725495e-01
   8.6000000e+01   4.4246179e-06   2.0538993e-06   4.0971972e-01   3.4507695e-01
   8.7000000e+01   3.6483945e-06   1.6839468e-06   4.0496310e-01   3.1424711e-01
   8.8000000e+01   3.0103676e-06   1.3817363e-06   4.0027286e-01   2.8490824e-01
   8.9000000e+01   2.4856313e-06   1.1346861e-06   3.9564765e-01   2.5717192e-01
   9.0000000e+01   2.0538102e-06   9.3257823e-07   3.9108617e-01   2.3111889e-01
   9.1000000e+01   1.6982306e-06   7.6711090e-07   3.8658715e-01   2.0680027e-01
   9.2000000e+01   1.4052427e-06   6.3153561e-07   3.8214937e-01   1.8423943e-01
   9.3000000e+01   1.1636684e-06   5.2036365e-07   3.7777163e-01   1.6343433e-01
   9.4000000e+01   9.6434993e-07   4.2912839e-07   3.7345280e-01   1.4436035e-01
   9.5000000e+01   7.9978102e-07   3.5419275e-07   3.6919173e-01   1.2697324e-01
   9.6000000e+01   6.6380643e-07   2.9259327e-07   3.6498736e-01   1.1121228e-01
   9.7000000e+01   5.5137613e-07   2.4191378e-07   3.6083861e-01   9.7003387e-02
   9.8000000e+01   4.5834466e-07   2.0018294e-07   3.5674446e-01   8.4262180e-02
   9.9000000e+01   3.8130723e-07   1.6579125e-07   3.5270392e-01   7.2896832e-02
   1.0000000e+02   3.1746571e-07   1.3742363e-07   3.4871601e-01   6.2810714e-02
   1.0100000e+02   2.6451920e-07   1.1400476e-07   3.4477979e-01   5.3904773e-02
   1.0200000e+02   2.2057448e-07   9.4654708e-08   3.4089433e-01   4.6079597e-02
   1.0300000e+02   1.8407275e-07   7.8652848e-08   3.3705874e-01   3.9237185e-02
   1.0400000e+02   1.5372971e-07   6.5408538e-08   3.3327216e-01   3.3282397e-02
   1.0500000e+02   1.2848653e-07   5.4437285e-08   3.2953374e-01   2.8124118e-02
   1.0600000e+02   1.0746962e-07   4.5341336e-08   3.2584264e-01   2.3676133e-02
   1.0700000e+02   8.9957747e-08   3.7793872e-08   3.2219806e-01   1.9857757e-02
   1.0800000e+02   7.5354996e-08   3.1526133e-08   3.1859923e-01   1.6594229e-02
   1.0900000e+02   6.3168656e-08   2.6316913e-08   3.1504537e-01   1.3816924e-02
   1.1000000e+02   5.2991036e-08   2.1983989e-08   3.1153574e-01   1.1463383e-02
   1.1100000e+02   4.4484537e-08   1.8377124e-08   3.0806962e-01   9.4772227e-03
   1.1200000e+02   3.7369388e-08   1.5372340e-08   3.0464630e-01   7.8079265e-03
   1.1300000e+02   3.1413562e-08   1.2867247e-08   3.0126508e-01   6.4105614e-03
   1.1400000e+02   2.6424481e-08   1.0777205e-08   2.9792529e-01   5.2454329e-03
   1.1500000e+02   2.2242180e-08   9.0321894e-09   2.9462627e-01   4.2777021e-03
   1.1600000e+02   1.8733682e-08   7.5742191e-09   2.9136738e-01   3.4769824e-03
   1.1700000e+02   1.5788360e-08   6.3552421e-09   2.8814800e-01   2.8169285e-03
   1.1800000e+02   1.3314103e-08   5.3354030e-09   2.8496751e-01   2.2748300e-03
   1.1900000e+02   1.1234164e-08   4.4816176e-09   2.8182531e-01   1.8312180e-03
   1.2000000e+02   9.4845401e-09   3.7663995e-09   2.7872081e-01   1.4694916e-03
   1.2100000e+02   8.0118205e-09   3.1668950e-09   2.7565345e-01   1.1755683e-03
   1.2200000e+02   6.7713963e-09   2.6640871e-09   2.7262266e-01   9.3756166e-04
   1.2300000e+02   5.7259824e-09   2.2421393e-09   2.6962790e-01   7.4548747e-04
   1.2400000e+02   4.8443912e-09   1.8878532e-09   2.6666864e-01   5.9099860e-04
   1.2500000e+02   4.1005164e-09   1.5902211e-09   2.6374435e-01   4.6714852e-04
   1.2600000e+02   3.4724883e-09   1.3400558e-09   2.6085452e-01   3.6818198e-04
   1.2700000e+02   2.9419736e-09   1.1296837e-09   2.5799865e-01   2.8935134e-04
   1.2800000e+02   2.4935920e-09   9.5269143e-10   2.5517624e-01   2.2675663e-04
   1.2900000e+02   2.1144318e-09   8.0371490e-10   2.5238683e-01   1.7720745e-04
   1.3000000e+02   1.7936463e-09   6.7826487e-10   2.4962995e-01   1.3810427e-04
   1.3100000e+02   1.5221168e-09   5.7258182e-10   2.4690512e-01   1.0733734e-04
   1.3200000e+02   1.2921730e-09   4.8351538e-10   2.4421190e-01   8.3200971e-05
   1.3300000e+02   1.0973581e-09   4.0842411e-10   2.4154986e-01   6.4321302e-05
   1.3400000e+02   9.3223376e-10   3.4509194e-10   2.3891855e-01   4.9595800e-05
   1.3500000e+02   7.9221652e-10   2.9165864e-10   2.3631755e-01   3.8142855e-05
   1.3600000e+02   6.7344109e-10   2.4656189e-10   2.3374646e-01   2.9259983e-05
   1.3700000e+02   5.7264594e-10   2.0848883e-10   2.3120485e-01   2.2389358e-05
   1.3800000e+02   4.8707742e-10   1.7633570e-10   2.2869234e-01   1.7089520e-05
   1.3900000e+02   4.1440941e-10   1.4917410e-10   2.2620853e-01   1.3012252e-05
   1.4000000e+02   3.5267586e-10   1.2622273e-10   2.2375303e-01   9.8837766e-06
   1.4100000e+02   3.0021424e-10   1.0682385e-10   2.2132548e-01   7.4895301e-06
   1.4200000e+02   2.5561797e-10   9.0423442e-11   2.1892549e-01   5.6618781e-06
   1.4300000e+02   2.1769639e-10   7.6554705e-11   2.1655271e-01   4.2702535e-06
   1.4400000e+02   1.8544124e-10   6.4824151e-11   2.1420678e-01   3.2132662e-06
   1.4500000e+02   1.5799823e-10   5.4899971e-11   2.1188735e-01   2.4124160e-06
   1.4600000e+02   1.3464329e-10   4.6502267e-11   2.0959407e-01   1.8071011e-06
   1.4700000e+02   1.1476243e-10   3.9394849e-11   2.0732661e-01   1.3506711e-06
   1.4800000e+02   9.7834815e-11   3.3378344e-11   2.0508465e-01   1.0073157e-06
   1.4900000e+02   8.3418431e-11   2.8284406e-11   2.0286784e-01   7.4962185e-07
   1.5000000e+02   7.1138045e-11   2.3970842e-11   2.0067587e-01   5.5666138e-07
   1.5100000e+02   6.0674992e-11   2.0317519e-11   1.9850844e-01   4.1249965e-07
   1.5200000e+02   5.1758555e-11   1.7222908e-11   1.9636522e-01   3.0503590e-07
   1.5300000e+02   4.4158674e-11   1.4601189e-11   1.9424591e-01   2.2510454e-07
   1.5400000e+02   3.7679780e-11   1.2379794e-11   1.9215022e-01   1.6578087e-07
   1.5500000e+02   3.2155576e-11   1.0497354e-11   1.9007785e-01   1.2184625e-07
   1.5600000e+02   2.7444610e-11   8.9019511e-12   1.8802851e-01   8.9377468e-08
   1.5700000e+02   2.3426536e-11   7.5496618e-12   1.8600192e-01   6.5432345e-08
   1.5800000e+02   1.9998933e-11   6.4033131e-12   1.8399780e-01   4.7809669e-08
   1.5900000e+02   1.7074615e-11   5.4314408e-12   1.8201588e-01   3.4866462e-08
   1.6000000e+02   1.4579348e-11   4.6074079e-12   1.8005587e-01   2.5379254e-08
   1.6100000e+02   1.2449910e-11   3.9086600e-12   1.7811753e-01   1.8439046e-08
   1.6200000e+02   1.0632445e-11   3.3160965e-12   1.7620057e-01   1.3371998e-08
   1.6300000e+02   9.0810695e-12   2.8135390e-12   1.7430476e-01   9.6797007e-09
   1.6400000e+02   7.7566799e-12   2.3872824e-12   1.7242982e-01   6.9943062e-09
   1.6500000e+02   6.6259474e-12   2.0257152e-12   1.7057552e-01   5.0449128e-09
   1.6600000e+02   5.6604590e-12   1.7189982e-12   1.6874160e-01   3.6324366e-09
   1.6700000e+02   4.8359885e-12   1.4587930e-12   1.6692782e-01   2.6108789e-09
   1.6800000e+02   4.1318760e-12   1.2380324e-12   1.6513394e-01   1.8733914e-09
   1.6900000e+02   3.5305003e-12   1.0507257e-12   1.6335974e-01   1.3419367e-09
   1.7000000e+02   3.0168298e-12   8.9179414e-13   1.6160497e-01   9.5963451e-10
   1.7100000e+02   2.5780399e-12   7.5693201e-13   1.5986940e-01   6.8510693e-10
   1.7200000e+02   2.2031875e-12   6.4248823e-13   1.5815282e-01   4.8831247e-10
   1.7300000e+02   1.8829340e-12   5.4536676e-13   1.5645500e-01   3.4748206e-10
   1.7400000e+02   1.6093091e-12   4.6294191e-13   1.5477571e-01   2.4687101e-10
   1.7500000e+02   1.3755090e-12   3.9298675e-13   1.5311476e-01   1.7511319e-10
   1.7600000e+02   1.1757257e-12   3.3361237e-13   1.5147191e-01   1.2401849e-10
   1.7700000e+02   1.0050005e-12   2.8321647e-13   1.4984697e-01   8.7696158e-11
   1.7800000e+02   8.5909908e-13   2.4043979e-13   1.4823972e-01   6.1916835e-11
   1.7900000e+02   7.3440581e-13   2.0412914e-13   1.4664996e-01   4.3649418e-11
   1.8000000e+02   6.2783280e-13   1.7330613e-13   1.4507749e-01   3.0725363e-11
   1.8100000e+02   5.3674271e-13   1.4714060e-13   1.4352212e-01   2.1595919e-11
   1.8200000e+02   4.5888286e-13   1.2492815e-13   1.4198364e-01   1.5156871e-11
   1.8300000e+02   3.9232892e-13   1.0607101e-13   1.4046186e-01   1.0622278e-11
   1.8400000e+02   3.3543701e-13   9.0061945e-14   1.3895660e-01   7.4336633e-12
   1.8500000e+02   2.8680263e-13   7.6470454e-14   1.3746766e-01   5.1948389e-12
   1.8600000e+02   2.4522583e-13   6.4931185e-14   1.3599487e-01   3.6251998e-12
   1.8700000e+02   2.0968128e-13   5.5134051e-14   1.3453802e-01   2.5263243e-12
   1.8800000e+02   1.7929282e-13   4.6815861e-14   1.3309696e-01   1.7581262e-12
   1.8900000e+02   1.5331175e-13   3.9753219e-14   1.3167149e-01   1.2218594e-12
   1.9000000e+02   1.3109822e-13   3.3756502e-14   1.3026145e-01   8.4802559e-13
   1.9100000e+02   1.1210539e-13   2.8664746e-14   1.2886665e-01   5.8778634e-13
   1.9200000e+02   9.5865893e-14   2.4341311e-14   1.2748693e-01   4.0687308e-13
   1.9300000e+02   8.1980253e-14   2.0670205e-14   1.2612212e-01   2.8127649e-13
   1.9400000e+02   7.0107018e-14   1.7552956e-14   1.2477205e-01   1.9419985e-13
   1.9500000e+02   5.9954320e-14   1.4905967e-14   1.2343656e-01   1.3390945e-13
   1.9600000e+02   5.1272662e-14   1.2658266e-14   1.2211548e-01   9.2220235e-14
   1.9700000e+02   4.3848758e-14   1.0749598e-14   1.2080865e-01   6.3430716e-14
   1.9800000e+02   3.7500277e-14   9.1288061e-15   1.1951592e-01   4.3574963e-14
   1.9900000e+02   3.2071339e-14   7.7524549e-15   1.1823712e-01   2.9898131e-14
   2.0000000e+02   2.7428678e-14   6.5836669e-15   1.1697211e-01   2.0489253e-14


==> data/K256M16ERR_P.txt <==
   5.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.5000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   4.5000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.5000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   6.5000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   7.5000000e+00   9.9999999e-01
   8.0000000e+00   9.9999996e-01
   8.5000000e+00   9.9999989e-01
   9.0000000e+00   9.9999971e-01
   9.5000000e+00   9.9999926e-01
   1.0000000e+01   9.9999824e-01
   1.0500000e+01   9.9999605e-01
   1.1000000e+01   9.9999161e-01
   1.1500000e+01   9.9998305e-01
   1.2000000e+01   9.9996723e-01
   1.2500000e+01   9.9993920e-01
   1.3000000e+01   9.9989139e-01
   1.3500000e+01   9.9981267e-01
   1.4000000e+01   9.9968719e-01
   1.4500000e+01   9.9949315e-01
   1.5000000e+01   9.9920143e-01
   1.5500000e+01   9.9877424e-01
   1.6000000e+01   9.9816392e-01
   1.6500000e+01   9.9731186e-01
   1.7000000e+01   9.9614786e-01
   1.7500000e+01   9.9458988e-01
   1.8000000e+01   9.9254434e-01
   1.8500000e+01   9.8990704e-01
   1.9000000e+01   9.8656478e-01
   1.9500000e+01   9.8239749e-01
   2.0000000e+01   9.7728110e-01
   2.0500000e+01   9.7109082e-01
   2.1000000e+01   9.6370481e-01
   2.1500000e+01   9.5500805e-01
   2.2000000e+01   9.4489633e-01
   2.2500000e+01   9.3327999e-01
   2.3000000e+01   9.2008740e-01
   2.3500000e+01   9.0526798e-01
   2.4000000e+01   8.8879461e-01
   2.4500000e+01   8.7066527e-01
   2.5000000e+01   8.5090392e-01
   2.5500000e+01   8.2956068e-01
   2.6000000e+01   8.0671102e-01
   2.6500000e+01   7.8245436e-01
   2.7000000e+01   7.5691194e-01
   2.7500000e+01   7.3022409e-01
   2.8000000e+01   7.0254714e-01
   2.8500000e+01   6.7404987e-01
   2.9000000e+01   6.4490994e-01
   2.9500000e+01   6.1531012e-01
   3.0000000e+01   5.8543469e-01
   3.0500000e+01   5.5546595e-01
   3.1000000e+01   5.2558105e-01
   3.1500000e+01   4.9594909e-01
   3.2000000e+01   4.6672873e-01
   3.2500000e+01   4.3806610e-01
   3.3000000e+01   4.1009326e-01
   3.3500000e+01   3.8292705e-01
   3.4000000e+01   3.5666841e-01
   3.4500000e+01   3.3140206e-01
   3.5000000e+01   3.0719656e-01
   3.5500000e+01   2.8410474e-01
   3.6000000e+01   2.6216434e-01
   3.6500000e+01   2.4139890e-01
   3.7000000e+01   2.2181885e-01
   3.7500000e+01   2.0342269e-01
   3.8000000e+01   1.8619826e-01
   3.8500000e+01   1.7012411e-01
   3.9000000e+01   1.5517076e-01
   3.9500000e+01   1.4130206e-01
   4.0000000e+01   1.2847642e-01
   4.0500000e+01   1.1664798e-01
   4.1000000e+01   1.0576775e-01
   4.1500000e+01   9.5784570e-02
   4.2000000e+01   8.6646015e-02
   4.2500000e+01   7.8299211e-02
   4.3000000e+01   7.0691498e-02
   4.3500000e+01   6.3771029e-02
   4.4000000e+01   5.7487246e-02
   4.4500000e+01   5.1791280e-02
   4.5000000e+01   4.6636257e-02
   4.5500000e+01   4.1977530e-02
   4.6000000e+01   3.7772844e-02
   4.6500000e+01   3.3982438e-02
   4.7000000e+01   3.0569096e-02
   4.7500000e+01   2.7498156e-02
   4.8000000e+01   2.4737478e-02
   4.8500000e+01   2.2257387e-02
   4.9000000e+01   2.0030587e-02
   4.9500000e+01   1.8032064e-02
   5.0000000e+01   1.6238967e-02
   5.0500000e+01   1.4630489e-02
   5.1000000e+01   1.3187734e-02
   5.1500000e+01   1.1893589e-02
   5.2000000e+01   1.0732593e-02
   5.2500000e+01   9.6908063e-03
   5.3000000e+01   8.7556886e-03
   5.3500000e+01   7.9159767e-03
   5.4000000e+01   7.1615718e-03
   5.4500000e+01   6.4834323e-03
   5.5000000e+01   5.8734730e-03
   5.5500000e+01   5.3244721e-03
   5.6000000e+01   4.8299847e-03
   5.6500000e+01   4.3842634e-03
   5.7000000e+01   3.9821859e-03
   5.7500000e+01   3.6191889e-03
   5.8000000e+01   3.2912081e-03
   5.8500000e+01   2.9946239e-03
   5.9000000e+01   2.7262127e-03
   5.9500000e+01   2.4831029e-03
   6.0000000e+01   2.2627356e-03
   6.0500000e+01   2.0628298e-03
   6.1000000e+01   1.8813504e-03
   6.1500000e+01   1.7164811e-03
   6.2000000e+01   1.5665993e-03
   6.2500000e+01   1.4302540e-03
   6.3000000e+01   1.3061468e-03
   6.3500000e+01   1.1931143e-03
   6.4000000e+01   1.0901130e-03
   6.4500000e+01   9.9620615e-04
   6.5000000e+01   9.1055151e-04
   6.5500000e+01   8.3239116e-04
   6.6000000e+01   7.6104219e-04
   6.6500000e+01   6.9588852e-04
   6.7000000e+01   6.3637377e-04
   6.7500000e+01   5.8199489e-04
   6.8000000e+01   5.3229653e-04
   6.8500000e+01   4.8686610e-04
   6.9000000e+01   4.4532937e-04
   6.9500000e+01   4.0734658e-04
   7.0000000e+01   3.7260895e-04
   7.0500000e+01   3.4083567e-04
   7.1000000e+01   3.1177113e-04
   7.1500000e+01   2.8518248e-04
   7.2000000e+01   2.6085748e-04
   7.2500000e+01   2.3860253e-04
   7.3000000e+01   2.1824096e-04
   7.3500000e+01   1.9961146e-04
   7.4000000e+01   1.8256667e-04
   7.4500000e+01   1.6697190e-04
   7.5000000e+01   1.5270406e-04
   7.5500000e+01   1.3965054e-04
   7.6000000e+01   1.2770837e-04
   7.6500000e+01   1.1678332e-04
   7.7000000e+01   1.0678917e-04
   7.7500000e+01   9.7646991e-05
   7.8000000e+01   8.9284549e-05
   7.8500000e+01   8.1635710e-05
   7.9000000e+01   7.4639930e-05
   7.9500000e+01   6.8241775e-05
   8.0000000e+01   6.2390490e-05
   8.0500000e+01   5.7039603e-05
   8.1000000e+01   5.2146567e-05
   8.1500000e+01   4.7672424e-05
   8.2000000e+01   4.3581508e-05
   8.2500000e+01   3.9841165e-05
   8.3000000e+01   3.6421504e-05
   8.3500000e+01   3.3295160e-05
   8.4000000e+01   3.0437086e-05
   8.4500000e+01   2.7824359e-05
   8.5000000e+01   2.5435998e-05
   8.5500000e+01   2.3252802e-05
   8.6000000e+01   2.1257204e-05
   8.6500000e+01   1.9433129e-05
   8.7000000e+01   1.7765869e-05
   8.7500000e+01   1.6241971e-05
   8.8000000e+01   1.4849129e-05
   8.8500000e+01   1.3576086e-05
   8.9000000e+01   1.2412548e-05
   8.9500000e+01   1.1349100e-05
   9.0000000e+01   1.0377133e-05
   9.0500000e+01   9.4887765e-06
   9.1000000e+01   8.6768325e-06
   9.1500000e+01   7.9347217e-06
   9.2000000e+01   7.2564296e-06
   9.2500000e+01   6.6364579e-06
   9.3000000e+01   6.0697813e-06
   9.3500000e+01   5.5518066e-06
   9.4000000e+01   5.0783357e-06
   9.4500000e+01   4.6455325e-06
   9.5000000e+01   4.2498908e-06
   9.5500000e+01   3.8882071e-06
   9.6000000e+01   3.5575538e-06
   9.6500000e+01   3.2552561e-06
   9.7000000e+01   2.9788698e-06
   9.7500000e+01   2.7261618e-06
   9.8000000e+01   2.4950918e-06
   9.8500000e+01   2.2837956e-06
   9.9000000e+01   2.0905702e-06
   9.9500000e+01   1.9138595e-06
   1.0000000e+02   1.7522420e-06
   1.0050000e+02   1.6044190e-06
   1.0100000e+02   1.4692038e-06
   1.0150000e+02   1.3455125e-06
   1.0200000e+02   1.2323548e-06
   1.0250000e+02   1.1288257e-06
   1.0300000e+02   1.0340987e-06
   1.0350000e+02   9.4741833e-07
   1.0400000e+02   8.6809465e-07
   1.0450000e+02   7.9549710e-07
   1.0500000e+02   7.2904959e-07
   1.0550000e+02   6.6822569e-07
   1.0600000e+02   6.1254438e-07
   1.0650000e+02   5.6156613e-07
   1.0700000e+02   5.1488923e-07
   1.0750000e+02   4.7214661e-07
   1.0800000e+02   4.3300277e-07
   1.0850000e+02   3.9715109e-07
   1.0900000e+02   3.6431131e-07
   1.0950000e+02   3.3422725e-07
   1.1000000e+02   3.0666475e-07
   1.1050000e+02   2.8140974e-07
   1.1100000e+02   2.5826649e-07
   1.1150000e+02   2.3705608e-07
   1.1200000e+02   2.1761490e-07
   1.1250000e+02   1.9979333e-07
   1.1300000e+02   1.8345458e-07
   1.1350000e+02   1.6847352e-07
   1.1400000e+02   1.5473570e-07
   1.1450000e+02   1.4213646e-07
   1.1500000e+02   1.3058005e-07
   1.1550000e+02   1.1997885e-07
   1.1600000e+02   1.1025274e-07
   1.1650000e+02   1.0132836e-07
   1.1700000e+02   9.3138613e-08
   1.1750000e+02   8.5622085e-08
   1.1800000e+02   7.8722565e-08
   1.1850000e+02   7.2388598e-08
   1.1900000e+02   6.6573085e-08
   1.1950000e+02   6.1232901e-08
   1.2000000e+02   5.6328562e-08
   1.2050000e+02   5.1823912e-08
   1.2100000e+02   4.7685839e-08
   1.2150000e+02   4.3884013e-08
   1.2200000e+02   4.0390654e-08
   1.2250000e+02   3.7180310e-08
   1.2300000e+02   3.4229664e-08
   1.2350000e+02   3.1517348e-08
   1.2400000e+02   2.9023781e-08
   1.2450000e+02   2.6731017e-08
   1.2500000e+02   2.4622604e-08
   1.2550000e+02   2.2683461e-08
   1.2600000e+02   2.0899761e-08
   1.2650000e+02   1.9258824e-08
   1.2700000e+02   1.7749024e-08
   1.2750000e+02   1.6359694e-08
   1.2800000e+02   1.5081052e-08
   1.2850000e+02   1.3904124e-08
   1.2900000e+02   1.2820673e-08
   1.2950000e+02   1.1823143e-08
   1.3000000e+02   1.0904599e-08
   1.3050000e+02   1.0058675e-08
   1.3100000e+02   9.2795260e-09
   1.3150000e+02   8.5617879e-09
   1.3200000e+02   7.9005334e-09
   1.3250000e+02   7.2912380e-09
   1.3300000e+02   6.7297458e-09
   1.3350000e+02   6.2122395e-09
   1.3400000e+02   5.7352118e-09
   1.3450000e+02   5.2954401e-09
   1.3500000e+02   4.8899630e-09
   1.3550000e+02   4.5160586e-09
   1.3600000e+02   4.1712249e-09
   1.3650000e+02   3.8531618e-09
   1.3700000e+02   3.5597544e-09
   1.3750000e+02   3.2890578e-09
   1.3800000e+02   3.0392834e-09
   1.3850000e+02   2.8087859e-09
   1.3900000e+02   2.5960517e-09
   1.3950000e+02   2.3996882e-09
   1.4000000e+02   2.2184140e-09
   1.4050000e+02   2.0510495e-09
   1.4100000e+02   1.8965094e-09
   1.4150000e+02   1.7537943e-09
   1.4200000e+02   1.6219840e-09
   1.4250000e+02   1.5002314e-09
   1.4300000e+02   1.3877563e-09
   1.4350000e+02   1.2838399e-09
   1.4400000e+02   1.1878204e-09
   1.4450000e+02   1.0990877e-09
   1.4500000e+02   1.0170800e-09
   1.4550000e+02   9.4127938e-10
   1.4600000e+02   8.7120846e-10
   1.4650000e+02   8.0642730e-10
   1.4700000e+02   7.4653029e-10
   1.4750000e+02   6.9114344e-10
   1.4800000e+02   6.3992190e-10
   1.4850000e+02   5.9254761e-10
   1.4900000e+02   5.4872722e-10
   1.4950000e+02   5.0819011e-10
   1.5000000e+02   4.7068661e-10
   1.5050000e+02   4.3598634e-10
   1.5100000e+02   4.0387672e-10
   1.5150000e+02   3.7416153e-10
   1.5200000e+02   3.4665966e-10
   1.5250000e+02   3.2120392e-10
   1.5300000e+02   2.9763994e-10
   1.5350000e+02   2.7582519e-10
   1.5400000e+02   2.5562803e-10
   1.5450000e+02   2.3692689e-10
   1.5500000e+02   2.1960948e-10
   1.5550000e+02   2.0357205e-10
   1.5600000e+02   1.8871877e-10
   1.5650000e+02   1.7496106e-10
   1.5700000e+02   1.6221709e-10
   1.5750000e+02   1.5041123e-10
   1.5800000e+02   1.3947355e-10
   1.5850000e+02   1.2933942e-10
   1.5900000e+02   1.1994910e-10
   1.5950000e+02   1.1124734e-10
   1.6000000e+02   1.0318306e-10
   1.6050000e+02   9.5709007e-11
   1.6100000e+02   8.8781492e-11
   1.6150000e+02   8.2360096e-11
   1.6200000e+02   7.6407429e-11
   1.6250000e+02   7.0888901e-11
   1.6300000e+02   6.5772506e-11
   1.6350000e+02   6.1028627e-11
   1.6400000e+02   5.6629857e-11
   1.6450000e+02   5.2550830e-11
   1.6500000e+02   4.8768066e-11
   1.6550000e+02   4.5259832e-11
   1.6600000e+02   4.2006005e-11
   1.6650000e+02   3.8987959e-11
   1.6700000e+02   3.6188443e-11
   1.6750000e+02   3.3591484e-11
   1.6800000e+02   3.1182291e-11
   1.6850000e+02   2.8947164e-11
   1.6900000e+02   2.6873413e-11
   1.6950000e+02   2.4949283e-11
   1.7000000e+02   2.3163886e-11
   1.7050000e+02   2.1507133e-11
   1.7100000e+02   1.9969676e-11
   1.7150000e+02   1.8542856e-11
   1.7200000e+02   1.7218644e-11
   1.7250000e+02   1.5989604e-11
   1.7300000e+02   1.4848842e-11
   1.7350000e+02   1.3789967e-11
   1.7400000e+02   1.2807058e-11
   1.7450000e+02   1.1894623e-11
   1.7500000e+02   1.1047572e-11
   1.7550000e+02   1.0261187e-11
   1.7600000e+02   9.5310924e-12
   1.7650000e+02   8.8532301e-12
   1.7700000e+02   8.2238380e-12
   1.7750000e+02   7.6394273e-12
   1.7800000e+02   7.0967619e-12
   1.7850000e+02   6.5928409e-12
   1.7900000e+02   6.1248803e-12
   1.7950000e+02   5.6902982e-12
   1.8000000e+02   5.2866991e-12
   1.8050000e+02   4.9118609e-12
   1.8100000e+02   4.5637221e-12
   1.8150000e+02   4.2403699e-12
   1.8200000e+02   3.9400296e-12
   1.8250000e+02   3.6610544e-12
   1.8300000e+02   3.4019162e-12
   1.8350000e+02   3.1611970e-12
   1.8400000e+02   2.9375807e-12
   1.8450000e+02   2.7298458e-12
   1.8500000e+02   2.5368589e-12
   1.8550000e+02   2.3575677e-12
   1.8600000e+02   2.1909956e-12
   1.8650000e+02   2.0362360e-12
   1.8700000e+02   1.8924472e-12
   1.8750000e+02   1.7588481e-12
   1.8800000e+02   1.6347133e-12
   1.8850000e+02   1.5193694e-12
   1.8900000e+02   1.4121911e-12
   1.8950000e+02   1.3125980e-12
   1.9000000e+02   1.2200510e-12
   1.9050000e+02   1.1340497e-12
   1.9100000e+02   1.0541291e-12
   1.9150000e+02   9.7985778e-13
   1.9200000e+02   9.1083478e-13
   1.9250000e+02   8.4668788e-13
   1.9300000e+02   7.8707135e-13
   1.9350000e+02   7.3166410e-13
   1.9400000e+02   6.8016787e-13
   1.9450000e+02   6.3230565e-13
   1.9500000e+02   5.8782014e-13
   1.9550000e+02   5.4647231e-13
   1.9600000e+02   5.0804015e-13
   1.9650000e+02   4.7231740e-13
   1.9700000e+02   4.3911247e-13
   1.9750000e+02   4.0824735e-13
   1.9800000e+02   3.7955667e-13
   1.9850000e+02   3.5288681e-13
   1.9900000e+02   3.2809502e-13
   1.9950000e+02   3.0504868e-13
   2.0000000e+02   2.8362457e-13


==> data/errorprob.txt <==
    n               sol             ros             mee             opt150
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+02   9.9999939e-01   1.0000000e+00   1.0000000e+00   9.9999961e-01
   1.0100000e+02   9.9999355e-01   1.0000000e+00   1.0000000e+00   9.9999553e-01
   1.0200000e+02   9.9996466e-01   9.9999997e-01   1.0000000e+00   9.9997303e-01
   1.0300000e+02   9.9986532e-01   9.9999985e-01   1.0000000e+00   9.9988710e-01
   1.0400000e+02   9.9959850e-01   9.9999945e-01   1.0000000e+00   9.9963129e-01
   1.0500000e+02   9.9900147e-01   9.9999831e-01   1.0000000e+00   9.9899825e-01
   1.0600000e+02   9.9784237e-01   9.9999551e-01   1.0000000e+00   9.9764270e-01
   1.0700000e+02   9.9583421e-01   9.9998929e-01   1.0000000e+00   9.9506067e-01
   1.0800000e+02   9.9266522e-01   9.9997662e-01   1.0000000e+00   9.9059722e-01
   1.0900000e+02   9.8803837e-01   9.9995263e-01   1.0000000e+00   9.8348789e-01
   1.1000000e+02   9.8171085e-01   9.9990985e-01   1.0000000e+00   9.7292990e-01
   1.1100000e+02   9.7352468e-01   9.9983743e-01   1.0000000e+00   9.5817135e-01
   1.1200000e+02   9.6342336e-01   9.9972014e-01   1.0000000e+00   9.3860214e-01
   1.1300000e+02   9.5145326e-01   9.9953745e-01   1.0000000e+00   9.1383071e-01
   1.1400000e+02   9.3775197e-01   9.9926244e-01   1.0000000e+00   8.8373445e-01
   1.1500000e+02   9.2252794e-01   9.9886090e-01   1.0000000e+00   8.4847789e-01
   1.1600000e+02   9.0603598e-01   9.9829044e-01   1.0000000e+00   8.0849890e-01
   1.1700000e+02   8.8855296e-01   9.9749981e-01   1.0000000e+00   7.6446815e-01
   1.1800000e+02   8.7035649e-01   9.9642856e-01   1.0000000e+00   7.1723030e-01
   1.1900000e+02   8.5170840e-01   9.9500693e-01   1.0000000e+00   6.6773630e-01
   1.2000000e+02   8.3284342e-01   9.9315625e-01   1.0000000e+00   6.1697538e-01
   1.2100000e+02   8.1396276e-01   9.9078962e-01   1.0000000e+00   5.6591382e-01
   1.2200000e+02   7.9523180e-01   9.8781324e-01   1.0000000e+00   5.1544493e-01
   1.2300000e+02   7.7678078e-01   9.8412802e-01   9.9999999e-01   4.6635256e-01
   1.2400000e+02   7.5870768e-01   9.7963165e-01   9.9999999e-01   4.1928842e-01
   1.2500000e+02   7.4108218e-01   9.7422108e-01   9.9999998e-01   3.7476214e-01
   1.2600000e+02   7.2395020e-01   9.6779513e-01   9.9999997e-01   3.3314188e-01
   1.2700000e+02   7.0733838e-01   9.6025740e-01   9.9999995e-01   2.9466301e-01
   1.2800000e+02   6.9125830e-01   9.5151914e-01   9.9999991e-01   2.5944248e-01
   1.2900000e+02   6.7571019e-01   9.4150207e-01   9.9999984e-01   2.2749628e-01
   1.3000000e+02   6.6068599e-01   9.3014100e-01   9.9999974e-01   1.9875830e-01
   1.3100000e+02   6.4617196e-01   9.1738619e-01   9.9999957e-01   1.7309896e-01
   1.3200000e+02   6.3215065e-01   9.0320526e-01   9.9999931e-01   1.5034257e-01
   1.3300000e+02   6.1860246e-01   8.8758465e-01   9.9999891e-01   1.3028271e-01
   1.3400000e+02   6.0550673e-01   8.7053059e-01   9.9999831e-01   1.1269536e-01
   1.3500000e+02   5.9284259e-01   8.5206942e-01   9.9999740e-01   9.7349600e-02
   1.3600000e+02   5.8058950e-01   8.3224747e-01   9.9999605e-01   8.4016007e-02
   1.3700000e+02   5.6872765e-01   8.1113032e-01   9.9999409e-01   7.2472923e-02
   1.3800000e+02   5.5723812e-01   7.8880154e-01   9.9999127e-01   6.2510886e-02
   1.3900000e+02   5.4610302e-01   7.6536108e-01   9.9998724e-01   5.3935501e-02
   1.4000000e+02   5.3530557e-01   7.4092316e-01   9.9998157e-01   4.6569050e-02
   1.4100000e+02   5.2483002e-01   7.1561398e-01   9.9997367e-01   4.0251118e-02
   1.4200000e+02   5.1466166e-01   6.8956918e-01   9.9996279e-01   3.4838477e-02
   1.4300000e+02   5.0478677e-01   6.6293117e-01   9.9994796e-01   3.0204443e-02
   1.4400000e+02   4.9519250e-01   6.3584644e-01   9.9992795e-01   2.6237870e-02
   1.4500000e+02   4.8586686e-01   6.0846296e-01   9.9990120e-01   2.2841932e-02
   1.4600000e+02   4.7679861e-01   5.8092766e-01   9.9986577e-01   1.9932796e-02
   1.4700000e+02   4.6797721e-01   5.5338409e-01   9.9981930e-01   1.7438257e-02
   1.4800000e+02   4.5939277e-01   5.2597033e-01   9.9975885e-01   1.5296410e-02
   1.4900000e+02   4.5103596e-01   4.9881719e-01   9.9968092e-01   1.3454384e-02
   1.5000000e+02   4.4289801e-01   4.7204664e-01   9.9958126e-01   1.1867170e-02
   1.5100000e+02   4.3497062e-01   4.4577061e-01   9.9945485e-01   1.0496553e-02
   1.5200000e+02   4.2724594e-01   4.2009003e-01   9.9929574e-01   9.3101538e-03
   1.5300000e+02   4.1971653e-01   3.9509425e-01   9.9909702e-01   8.2805810e-03
   1.5400000e+02   4.1237534e-01   3.7086064e-01   9.9885064e-01   7.3846883e-03
   1.5500000e+02   4.0521566e-01   3.4745454e-01   9.9854736e-01   6.6029291e-03
   1.5600000e+02   3.9823112e-01   3.2492940e-01   9.9817664e-01   5.9187989e-03
   1.5700000e+02   3.9141564e-01   3.0332711e-01   9.9772656e-01   5.3183597e-03
   1.5800000e+02   3.8476343e-01   2.8267852e-01   9.9718372e-01   4.7898329e-03
   1.5900000e+02   3.7826897e-01   2.6300413e-01   9.9653323e-01   4.3232558e-03
   1.6000000e+02   3.7192699e-01   2.4431478e-01   9.9575861e-01   3.9101902e-03
   1.6100000e+02   3.6573245e-01   2.2661256e-01   9.9484179e-01   3.5434774e-03
   1.6200000e+02   3.5968053e-01   2.0989163e-01   9.9376313e-01   3.2170335e-03
   1.6300000e+02   3.5376661e-01   1.9413919e-01   9.9250140e-01   2.9256761e-03
   1.6400000e+02   3.4798629e-01   1.7933633e-01   9.9103387e-01   2.6649810e-03
   1.6500000e+02   3.4233533e-01   1.6545898e-01   9.8933638e-01   2.4311615e-03
   1.6600000e+02   3.3680968e-01   1.5247872e-01   9.8738345e-01   2.2209677e-03
   1.6700000e+02   3.3140546e-01   1.4036362e-01   9.8514844e-01   2.0316030e-03
   1.6800000e+02   3.2611893e-01   1.2907901e-01   9.8260371e-01   1.8606534e-03
   1.6900000e+02   3.2094653e-01   1.1858817e-01   9.7972084e-01   1.7060298e-03
   1.7000000e+02   3.1588481e-01   1.0885294e-01   9.7647086e-01   1.5659179e-03
   1.7100000e+02   3.1093048e-01   9.9834351e-02   9.7282452e-01   1.4387385e-03
   1.7200000e+02   3.0608037e-01   9.1493059e-02   9.6875258e-01   1.3231119e-03
   1.7300000e+02   3.0133142e-01   8.3789826e-02   9.6422609e-01   1.2178300e-03
   1.7400000e+02   2.9668071e-01   7.6685874e-02   9.5921677e-01   1.1218314e-03
   1.7500000e+02   2.9212542e-01   7.0143203e-02   9.5369731e-01   1.0341814e-03
   1.7600000e+02   2.8766284e-01   6.4124850e-02   9.4764168e-01   9.5405433e-04
   1.7700000e+02   2.8329035e-01   5.8595090e-02   9.4102556e-01   8.8071891e-04
   1.7800000e+02   2.7900545e-01   5.3519601e-02   9.3382659e-01   8.1352606e-04
   1.7900000e+02   2.7480571e-01   4.8865581e-02   9.2602474e-01   7.5189807e-04
   1.8000000e+02   2.7068879e-01   4.4601830e-02   9.1760264e-01   6.9531962e-04
   1.8100000e+02   2.6665246e-01   4.0698799e-02   9.0854581e-01   6.4332998e-04
   1.8200000e+02   2.6269453e-01   3.7128617e-02   8.9884299e-01   5.9551638e-04
   1.8300000e+02   2.5881293e-01   3.3865086e-02   8.8848632e-01   5.5150827e-04
   1.8400000e+02   2.5500563e-01   3.0883665e-02   8.7747157e-01   5.1097232e-04
   1.8500000e+02   2.5127068e-01   2.8161433e-02   8.6579827e-01   4.7360820e-04
   1.8600000e+02   2.4760621e-01   2.5677042e-02   8.5346986e-01   4.3914477e-04
   1.8700000e+02   2.4401040e-01   2.3410663e-02   8.4049372e-01   4.0733688e-04
   1.8800000e+02   2.4048151e-01   2.1343914e-02   8.2688125e-01   3.7796253e-04
   1.8900000e+02   2.3701783e-01   1.9459797e-02   8.1264780e-01   3.5082035e-04
   1.9000000e+02   2.3361774e-01   1.7742623e-02   7.9781262e-01   3.2572748e-04
   1.9100000e+02   2.3027964e-01   1.6177936e-02   7.8239879e-01   3.0251761e-04
   1.9200000e+02   2.2700202e-01   1.4752440e-02   7.6643302e-01   2.8103930e-04
   1.9300000e+02   2.2378339e-01   1.3453920e-02   7.4994546e-01   2.6115447e-04
   1.9400000e+02   2.2062232e-01   1.2271177e-02   7.3296952e-01   2.4273711e-04
   1.9500000e+02   2.1751743e-01   1.1193947e-02   7.1554157e-01   2.2567207e-04
   1.9600000e+02   2.1446738e-01   1.0212842e-02   6.9770065e-01   2.0985405e-04
   1.9700000e+02   2.1147087e-01   9.3192778e-03   6.7948817e-01   1.9518661e-04
   1.9800000e+02   2.0852664e-01   8.5054152e-03   6.6094755e-01   1.8158139e-04
   1.9900000e+02   2.0563347e-01   7.7641005e-03   6.4212390e-01   1.6895737e-04
   2.0000000e+02   2.0279019e-01   7.0888098e-03   6.2306363e-01   1.5724015e-04
   2.0100000e+02   1.9999566e-01   6.4735980e-03   6.0381410e-01   1.4636138e-04
   2.0200000e+02   1.9724876e-01   5.9130501e-03   5.8442324e-01   1.3625823e-04
   2.0300000e+02   1.9454842e-01   5.4022361e-03   5.6493919e-01   1.2687291e-04
   2.0400000e+02   1.9189359e-01   4.9366698e-03   5.4540992e-01   1.1815219e-04
   2.0500000e+02   1.8928328e-01   4.5122701e-03   5.2588295e-01   1.1004705e-04
   2.0600000e+02   1.8671648e-01   4.1253253e-03   5.0640492e-01   1.0251229e-04
   2.0700000e+02   1.8419226e-01   3.7724608e-03   4.8702138e-01   9.5506226e-05
   2.0800000e+02   1.8170969e-01   3.4506088e-03   4.6777642e-01   8.8990397e-05
   2.0900000e+02   1.7926787e-01   3.1569807e-03   4.4871247e-01   8.2929279e-05
   2.1000000e+02   1.7686592e-01   2.8890422e-03   4.2987000e-01   7.7290059e-05
   2.1100000e+02   1.7450300e-01   2.6444900e-03   4.1128737e-01   7.2042408e-05
   2.1200000e+02   1.7217829e-01   2.4212309e-03   3.9300061e-01   6.7158282e-05
   2.1300000e+02   1.6989098e-01   2.2173625e-03   3.7504327e-01   6.2611735e-05
   2.1400000e+02   1.6764030e-01   2.0311558e-03   3.5744630e-01   5.8378758e-05
   2.1500000e+02   1.6542549e-01   1.8610393e-03   3.4023799e-01   5.4437120e-05
   2.1600000e+02   1.6324581e-01   1.7055842e-03   3.2344382e-01   5.0766230e-05
   2.1700000e+02   1.6110056e-01   1.5634920e-03   3.0708652e-01   4.7347011e-05
   2.1800000e+02   1.5898902e-01   1.4335815e-03   2.9118599e-01   4.4161780e-05
   2.1900000e+02   1.5691052e-01   1.3147789e-03   2.7575933e-01   4.1194141e-05
   2.2000000e+02   1.5486441e-01   1.2061072e-03   2.6082090e-01   3.8428889e-05
   2.2100000e+02   1.5285004e-01   1.1066778e-03   2.4638232e-01   3.5851915e-05
   2.2200000e+02   1.5086678e-01   1.0156819e-03   2.3245261e-01   3.3450129e-05
   2.2300000e+02   1.4891403e-01   9.3238375e-04   2.1903824e-01   3.1211376e-05
   2.2400000e+02   1.4699118e-01   8.5611318e-04   2.0614324e-01   2.9124371e-05
   2.2500000e+02   1.4509767e-01   7.8626020e-04   1.9376936e-01   2.7178633e-05
   2.2600000e+02   1.4323292e-01   7.2226919e-04   1.8191613e-01   2.5364426e-05
   2.2700000e+02   1.4139640e-01   6.6363401e-04   1.7058107e-01   2.3672701e-05
   2.2800000e+02   1.3958755e-01   6.0989348e-04   1.5975977e-01   2.2095049e-05
   2.2900000e+02   1.3780586e-01   5.6062723e-04   1.4944611e-01   2.0623653e-05
   2.3000000e+02   1.3605082e-01   5.1545206e-04   1.3963234e-01   1.9251243e-05
   2.3100000e+02   1.3432193e-01   4.7401853e-04   1.3030929e-01   1.7971060e-05
   2.3200000e+02   1.3261870e-01   4.3600787e-04   1.2146649e-01   1.6776816e-05
   2.3300000e+02   1.3094067e-01   4.0112930e-04   1.1309234e-01   1.5662659e-05
   2.3400000e+02   1.2928737e-01   3.6911741e-04   1.0517425e-01   1.4623148e-05
   2.3500000e+02   1.2765834e-01   3.3972995e-04   9.7698773e-02   1.3653214e-05
   2.3600000e+02   1.2605315e-01   3.1274572e-04   9.0651754e-02   1.2748143e-05
   2.3700000e+02   1.2447137e-01   2.8796270e-04   8.4018468e-02   1.1903543e-05
   2.3800000e+02   1.2291257e-01   2.6519633e-04   7.7783733e-02   1.1115329e-05
   2.3900000e+02   1.2137635e-01   2.4427797e-04   7.1932036e-02   1.0379692e-05
   2.4000000e+02   1.1986230e-01   2.2505348e-04   6.6447637e-02   9.6930867e-06
   2.4100000e+02   1.1837004e-01   2.0738193e-04   6.1314676e-02   9.0522118e-06
   2.4200000e+02   1.1689917e-01   1.9113447e-04   5.6517266e-02   8.4539900e-06
   2.4300000e+02   1.1544933e-01   1.7619322e-04   5.2039577e-02   7.8955548e-06
   2.4400000e+02   1.1402015e-01   1.6245032e-04   4.7865918e-02   7.3742352e-06
   2.4500000e+02   1.1261127e-01   1.4980709e-04   4.3980802e-02   6.8875418e-06
   2.4600000e+02   1.1122234e-01   1.3817318e-04   4.0369011e-02   6.4331546e-06
   2.4700000e+02   1.0985302e-01   1.2746588e-04   3.7015650e-02   6.0089108e-06
   2.4800000e+02   1.0850297e-01   1.1760944e-04   3.3906194e-02   5.6127946e-06
   2.4900000e+02   1.0717186e-01   1.0853446e-04   3.1026527e-02   5.2429261e-06
   2.5000000e+02   1.0585938e-01   1.0017736e-04   2.8362975e-02   4.8975530e-06
   2.5100000e+02   1.0456521e-01   9.2479884e-05   2.5902338e-02   4.5750410e-06
   2.5200000e+02   1.0328905e-01   8.5388615e-05   2.3631903e-02   4.2738661e-06
   2.5300000e+02   1.0203058e-01   7.8854584e-05   2.1539469e-02   3.9926070e-06
   2.5400000e+02   1.0078953e-01   7.2832880e-05   1.9613352e-02   3.7299379e-06
   2.5500000e+02   9.9565596e-02   6.7282309e-05   1.7842395e-02   3.4846223e-06
   2.5600000e+02   9.8358500e-02   6.2165075e-05   1.6215969e-02   3.2555066e-06
   2.5700000e+02   9.7167967e-02   5.7446494e-05   1.4723971e-02   3.0415146e-06
   2.5800000e+02   9.5993724e-02   5.3094730e-05   1.3356825e-02   2.8416422e-06
   2.5900000e+02   9.4835508e-02   4.9080556e-05   1.2105467e-02   2.6549527e-06
   2.6000000e+02   9.3693057e-02   4.5377131e-05   1.0961342e-02   2.4805718e-06
   2.6100000e+02   9.2566119e-02   4.1959806e-05   9.9163890e-03   2.3176837e-06
   2.6200000e+02   9.1454442e-02   3.8805934e-05   8.9630291e-03   2.1655273e-06
   2.6300000e+02   9.0357783e-02   3.5894709e-05   8.0941492e-03   2.0233920e-06
   2.6400000e+02   8.9275902e-02   3.3207007e-05   7.3030865e-03   1.8906147e-06
   2.6500000e+02   8.8208564e-02   3.0725251e-05   6.5836116e-03   1.7665766e-06
   2.6600000e+02   8.7155538e-02   2.8433279e-05   5.9299100e-03   1.6506998e-06
   2.6700000e+02   8.6116600e-02   2.6316231e-05   5.3365643e-03   1.5424452e-06
   2.6800000e+02   8.5091527e-02   2.4360437e-05   4.7985355e-03   1.4413093e-06
   2.6900000e+02   8.4080102e-02   2.2553322e-05   4.3111439e-03   1.3468221e-06
   2.7000000e+02   8.3082113e-02   2.0883317e-05   3.8700510e-03   1.2585448e-06
   2.7100000e+02   8.2097350e-02   1.9339775e-05   3.4712403e-03   1.1760679e-06
   2.7200000e+02   8.1125609e-02   1.7912894e-05   3.1109994e-03   1.0990087e-06
   2.7300000e+02   8.0166688e-02   1.6593652e-05   2.7859020e-03   1.0270103e-06
   2.7400000e+02   7.9220390e-02   1.5373740e-05   2.4927904e-03   9.5973912e-07
   2.7500000e+02   7.8286521e-02   1.4245507e-05   2.2287587e-03   8.9688379e-07
   2.7600000e+02   7.7364892e-02   1.3201904e-05   1.9911364e-03   8.3815353e-07
   2.7700000e+02   7.6455317e-02   1.2236439e-05   1.7774725e-03   7.8327680e-07
   2.7800000e+02   7.5557611e-02   1.1343128e-05   1.5855207e-03   7.3200003e-07
   2.7900000e+02   7.4671596e-02   1.0516455e-05   1.4132250e-03   6.8408637e-07
   2.8000000e+02   7.3797095e-02   9.7513381e-06   1.2587058e-03   6.3931464e-07
   2.8100000e+02   7.2933935e-02   9.0430906e-06   1.1202470e-03   5.9747827e-07
   2.8200000e+02   7.2081946e-02   8.3873910e-06   9.9628388e-04   5.5838431e-07
   2.8300000e+02   7.1240961e-02   7.7802538e-06   8.8539126e-04   5.2185254e-07
   2.8400000e+02   7.0410816e-02   7.2180027e-06   7.8627272e-04   4.8771465e-07
   2.8500000e+02   6.9591350e-02   6.6972461e-06   6.9775031e-04   4.5581339e-07
   2.8600000e+02   6.8782406e-02   6.2148544e-06   6.1875493e-04   4.2600190e-07
   2.8700000e+02   6.7983827e-02   5.7679396e-06   5.4831744e-04   3.9814298e-07
   2.8800000e+02   6.7195461e-02   5.3538357e-06   4.8556022e-04   3.7210849e-07
   2.8900000e+02   6.6417159e-02   4.9700818e-06   4.2968942e-04   3.4777869e-07
   2.9000000e+02   6.5648772e-02   4.6144055e-06   3.7998774e-04   3.2504174e-07
   2.9100000e+02   6.4890157e-02   4.2847085e-06   3.3580771e-04   3.0379317e-07
   2.9200000e+02   6.4141171e-02   3.9790526e-06   2.9656555e-04   2.8393536e-07
   2.9300000e+02   6.3401674e-02   3.6956475e-06   2.6173537e-04   2.6537712e-07
   2.9400000e+02   6.2671530e-02   3.4328391e-06   2.3084398e-04   2.4803326e-07
   2.9500000e+02   6.1950602e-02   3.1890990e-06   2.0346596e-04   2.3182418e-07
   2.9600000e+02   6.1238759e-02   2.9630146e-06   1.7921928e-04   2.1667552e-07
   2.9700000e+02   6.0535871e-02   2.7532802e-06   1.5776115e-04   2.0251778e-07
   2.9800000e+02   5.9841808e-02   2.5586890e-06   1.3878431e-04   1.8928605e-07
   2.9900000e+02   5.9156445e-02   2.3781248e-06   1.2201358e-04   1.7691968e-07
   3.0000000e+02   5.8479658e-02   2.2105557e-06   1.0720279e-04   1.6536199e-07
   3.0100000e+02   5.7811326e-02   2.0550272e-06   9.4131844e-05   1.5456003e-07
   3.0200000e+02   5.7151328e-02   1.9106565e-06   8.2604195e-05   1.4446431e-07
   3.0300000e+02   5.6499546e-02   1.7766268e-06   7.2444456e-05   1.3502860e-07
   3.0400000e+02   5.5855866e-02   1.6521824e-06   6.3496260e-05   1.2620969e-07
   3.0500000e+02   5.5220173e-02   1.5366239e-06   5.5620319e-05   1.1796723e-07
   3.0600000e+02   5.4592354e-02   1.4293041e-06   4.8692661e-05   1.1026348e-07
   3.0700000e+02   5.3972301e-02   1.3296239e-06   4.2603041e-05   1.0306320e-07
   3.0800000e+02   5.3359904e-02   1.2370286e-06   3.7253498e-05   9.6333445e-08
   3.0900000e+02   5.2755057e-02   1.1510047e-06   3.2557061e-05   9.0043436e-08
   3.1000000e+02   5.2157655e-02   1.0710765e-06   2.8436572e-05   8.4164409e-08
   3.1100000e+02   5.1567595e-02   9.9680368e-07   2.4823640e-05   7.8669484e-08
   3.1200000e+02   5.0984776e-02   9.2777820e-07   2.1657687e-05   7.3533542e-08
   3.1300000e+02   5.0409096e-02   8.6362212e-07   1.8885099e-05   6.8733109e-08
   3.1400000e+02   4.9840459e-02   8.0398525e-07   1.6458460e-05   6.4246246e-08
   3.1500000e+02   4.9278768e-02   7.4854311e-07   1.4335869e-05   6.0052456e-08
   3.1600000e+02   4.8723927e-02   6.9699495e-07   1.2480324e-05   5.6132576e-08
   3.1700000e+02   4.8175843e-02   6.4906205e-07   1.0859173e-05   5.2468703e-08
   3.1800000e+02   4.7634423e-02   6.0448601e-07   9.4436277e-06   4.9044104e-08
   3.1900000e+02   4.7099577e-02   5.6302728e-07   8.2083178e-06   4.5843140e-08
   3.2000000e+02   4.6571216e-02   5.2446371e-07   7.1309059e-06   4.2851197e-08
   3.2100000e+02   4.6049252e-02   4.8858933e-07   6.1917369e-06   4.0054616e-08
   3.2200000e+02   4.5533598e-02   4.5521309e-07   5.3735279e-06   3.7440632e-08
   3.2300000e+02   4.5024170e-02   4.2415777e-07   4.6610923e-06   3.4997314e-08
   3.2400000e+02   4.4520882e-02   3.9525898e-07   4.0410945e-06   3.2713512e-08
   3.2500000e+02   4.4023654e-02   3.6836418e-07   3.5018324e-06   3.0578806e-08
   3.2600000e+02   4.3532403e-02   3.4333185e-07   3.0330434e-06   2.8583455e-08
   3.2700000e+02   4.3047050e-02   3.2003063e-07   2.6257338e-06   2.6718358e-08
   3.2800000e+02   4.2567516e-02   2.9833862e-07   2.2720266e-06   2.4975006e-08
   3.2900000e+02   4.2093723e-02   2.7814265e-07   1.9650274e-06   2.3345448e-08
   3.3000000e+02   4.1625595e-02   2.5933768e-07   1.6987055e-06   2.1822252e-08
   3.3100000e+02   4.1163057e-02   2.4182617e-07   1.4677891e-06   2.0398472e-08
   3.3200000e+02   4.0706035e-02   2.2551755e-07   1.2676726e-06   1.9067618e-08
   3.3300000e+02   4.0254456e-02   2.1032770e-07   1.0943346e-06   1.7823619e-08
   3.3400000e+02   3.9808247e-02   1.9617850e-07   9.4426638e-07   1.6660805e-08
   3.3500000e+02   3.9367339e-02   1.8299740e-07   8.1440788e-07   1.5573876e-08
   3.3600000e+02   3.8931662e-02   1.7071699e-07   7.0209222e-07   1.4557877e-08
   3.3700000e+02   3.8501147e-02   1.5927462e-07   6.0499639e-07   1.3608177e-08
   3.3800000e+02   3.8075726e-02   1.4861211e-07   5.2109811e-07   1.2720449e-08
   3.3900000e+02   3.7655333e-02   1.3867537e-07   4.4863788e-07   1.1890646e-08
   3.4000000e+02   3.7239903e-02   1.2941414e-07   3.8608572e-07   1.1114988e-08
   3.4100000e+02   3.6829370e-02   1.2078171e-07   3.3211195e-07   1.0389940e-08
   3.4200000e+02   3.6423671e-02   1.1273464e-07   2.8556160e-07   9.7121987e-09
   3.4300000e+02   3.6022743e-02   1.0523255e-07   2.4543203e-07   9.0786764e-09
   3.4400000e+02   3.5626525e-02   9.8237901e-08   2.1085328e-07   8.4864874e-09
   3.4500000e+02   3.5234956e-02   9.1715789e-08   1.8107091e-07   7.9329331e-09
   3.4600000e+02   3.4847975e-02   8.5633745e-08   1.5543104e-07   7.4154934e-09
   3.4700000e+02   3.4465524e-02   7.9961572e-08   1.3336721e-07   6.9318103e-09
   3.4800000e+02   3.4087544e-02   7.4671183e-08   1.1438896e-07   6.4796816e-09
   3.4900000e+02   3.3713978e-02   6.9736450e-08   9.8071848e-08   6.0570481e-09
   3.5000000e+02   3.3344769e-02   6.5133062e-08   8.4048756e-08   5.6619847e-09
   3.5100000e+02   3.2979862e-02   6.0838401e-08   7.2002294e-08   5.2926923e-09
   3.5200000e+02   3.2619202e-02   5.6831417e-08   6.1658211e-08   4.9474896e-09
   3.5300000e+02   3.2262734e-02   5.3092523e-08   5.2779647e-08   4.6248053e-09
   3.5400000e+02   3.1910405e-02   4.9603486e-08   4.5162127e-08   4.3231692e-09
   3.5500000e+02   3.1562163e-02   4.6347335e-08   3.8629231e-08   4.0412086e-09
   3.5600000e+02   3.1217955e-02   4.3308271e-08   3.3028804e-08   3.7776393e-09
   3.5700000e+02   3.0877731e-02   4.0471586e-08   2.8229691e-08   3.5312619e-09
   3.5800000e+02   3.0541440e-02   3.7823585e-08   2.4118885e-08   3.3009545e-09
   3.5900000e+02   3.0209033e-02   3.5351515e-08   2.0599065e-08   3.0856685e-09
   3.6000000e+02   2.9880461e-02   3.3043499e-08   1.7586454e-08   2.8844248e-09
   3.6100000e+02   2.9555675e-02   3.0888474e-08   1.5008968e-08   2.6963062e-09
   3.6200000e+02   2.9234628e-02   2.8876140e-08   1.2804614e-08   2.5204571e-09
   3.6300000e+02   2.8917272e-02   2.6996897e-08   1.0920099e-08   2.3560772e-09
   3.6400000e+02   2.8603563e-02   2.5241805e-08   9.3096272e-09   2.2024180e-09
   3.6500000e+02   2.8293453e-02   2.3602531e-08   7.9338677e-09   2.0587804e-09
   3.6600000e+02   2.7986899e-02   2.2071314e-08   6.7590520e-09   1.9245108e-09
   3.6700000e+02   2.7683855e-02   2.0640918e-08   5.7562035e-09   1.7989973e-09
   3.6800000e+02   2.7384279e-02   1.9304603e-08   4.9004633e-09   1.6816706e-09
   3.6900000e+02   2.7088126e-02   1.8056084e-08   4.1705202e-09   1.5719945e-09
   3.7000000e+02   2.6795355e-02   1.6889504e-08   3.5481044e-09   1.4694711e-09
   3.7100000e+02   2.6505924e-02   1.5799403e-08   3.0175678e-09   1.3736334e-09
   3.7200000e+02   2.6219791e-02   1.4780690e-08   2.5655077e-09   1.2840461e-09
   3.7300000e+02   2.5936916e-02   1.3828619e-08   2.1804515e-09   1.2003007e-09
   3.7400000e+02   2.5657258e-02   1.2938764e-08   1.8525824e-09   1.1220171e-09
   3.7500000e+02   2.5380777e-02   1.2106998e-08   1.5735069e-09   1.0488382e-09
   3.7600000e+02   2.5107436e-02   1.1329471e-08   1.3360416e-09   9.8043162e-10
   3.7700000e+02   2.4837194e-02   1.0602594e-08   1.1340540e-09   9.1648511e-10
   3.7800000e+02   2.4570015e-02   9.9230182e-09   9.6230046e-10   8.5670937e-10
   3.7900000e+02   2.4305860e-02   9.2876187e-09   8.1630369e-10   8.0083129e-10
   3.8000000e+02   2.4044692e-02   8.6934820e-09   6.9224404e-10   7.4859685e-10
   3.8100000e+02   2.3786476e-02   8.1378891e-09   5.8685978e-10   6.9976869e-10
   3.8200000e+02   2.3531175e-02   7.6183020e-09   4.9736759e-10   6.5412420e-10
   3.8300000e+02   2.3278753e-02   7.1323536e-09   4.2139825e-10   6.1145644e-10
   3.8400000e+02   2.3029176e-02   6.6778338e-09   3.5692704e-10   5.7157090e-10
   3.8500000e+02   2.2782408e-02   6.2526813e-09   3.0223168e-10   5.3428562e-10
   3.8600000e+02   2.2538417e-02   5.8549704e-09   2.5584457e-10   4.9943227e-10
   3.8700000e+02   2.2297168e-02   5.4829048e-09   2.1651558e-10   4.6685089e-10
   3.8800000e+02   2.2058628e-02   5.1348067e-09   1.8318314e-10   4.3639492e-10
   3.8900000e+02   2.1822764e-02   4.8091100e-09   1.5493995e-10   4.0792392e-10
   3.9000000e+02   2.1589544e-02   4.5043526e-09   1.3101653e-10   3.8130943e-10
   3.9100000e+02   2.1358937e-02   4.2191697e-09   1.1075774e-10   3.5643055e-10
   3.9200000e+02   2.1130910e-02   3.9522862e-09   9.3609231e-11   3.3317404e-10
   3.9300000e+02   2.0905433e-02   3.7025107e-09   7.9096174e-11   3.1143355e-10
   3.9400000e+02   2.0682475e-02   3.4687316e-09   6.6818440e-11   2.9111080e-10
   3.9500000e+02   2.0462006e-02   3.2499102e-09   5.6434413e-11   2.7211333e-10
   3.9600000e+02   2.0243996e-02   3.0450760e-09   4.7653770e-11   2.5435309e-10
   3.9700000e+02   2.0028415e-02   2.8533225e-09   4.0231818e-11   2.3775282e-10
   3.9800000e+02   1.9815236e-02   2.6738034e-09   3.3959835e-11   2.2223379e-10
   3.9900000e+02   1.9604428e-02   2.5057262e-09   2.8662295e-11   2.0772717e-10
   4.0000000e+02   1.9395964e-02   2.3483525e-09   2.4188096e-11   1.9416568e-10
   4.0100000e+02   1.9189816e-02   2.2009917e-09   2.0409341e-11   1.8148860e-10
   4.0200000e+02   1.8985956e-02   2.0629973e-09   1.7221002e-11   1.6963819e-10
   4.0300000e+02   1.8784357e-02   1.9337661e-09   1.4529933e-11   1.5856039e-10
   4.0400000e+02   1.8584993e-02   1.8127350e-09   1.2260304e-11   1.4820423e-10
   4.0500000e+02   1.8387836e-02   1.6993752e-09   1.0346612e-11   1.3852386e-10
   4.0600000e+02   1.8192861e-02   1.5931951e-09   8.7321261e-12   1.2947454e-10
   4.0700000e+02   1.8000043e-02   1.4937339e-09   7.3704376e-12   1.2101531e-10
   4.0800000e+02   1.7809354e-02   1.4005597e-09   6.2249095e-12   1.1310730e-10
   4.0900000e+02   1.7620771e-02   1.3132712e-09   5.2595706e-12   1.0571499e-10
   4.1000000e+02   1.7434269e-02   1.2314906e-09   4.4449999e-12   9.8804742e-11
   4.1100000e+02   1.7249823e-02   1.1548668e-09   3.7603254e-12   9.2345021e-11
   4.1200000e+02   1.7067409e-02   1.0830702e-09   3.1841196e-12   8.6306517e-11
   4.1300000e+02   1.6887003e-02   1.0157921e-09   2.6993963e-12   8.0661811e-11
   4.1400000e+02   1.6708581e-02   9.5274499e-10   2.2913893e-12   7.5384810e-11
   4.1500000e+02   1.6532121e-02   8.9365904e-10   1.9476643e-12   7.0451867e-11
   4.1600000e+02   1.6357600e-02   8.3828233e-10   1.6593393e-12   6.5840555e-11
   4.1700000e+02   1.6184994e-02   7.8637907e-10   1.4168666e-12   6.1529448e-11
   4.1800000e+02   1.6014281e-02   7.3772866e-10   1.2124746e-12   5.7499339e-11
   4.1900000e+02   1.5845440e-02   6.9212458e-10   1.0418333e-12   5.3732796e-11
   4.2000000e+02   1.5678449e-02   6.4937400e-10   8.9805940e-13   5.0210947e-11
   4.2100000e+02   1.5513285e-02   6.0929528e-10   7.7782225e-13   4.6919246e-11
   4.2200000e+02   1.5349928e-02   5.7172034e-10   6.7601480e-13   4.3841597e-11
   4.2300000e+02   1.5188357e-02   5.3648996e-10   5.9030558e-13   4.0964454e-11
   4.2400000e+02   1.5028551e-02   5.0345605e-10   5.1936233e-13   3.8275494e-11
   4.2500000e+02   1.4870490e-02   4.7248161e-10   4.5907722e-13   3.5761283e-11
   4.2600000e+02   1.4714153e-02   4.4343429e-10   4.1000536e-13   3.3411385e-11
   4.2700000e+02   1.4559521e-02   4.1619430e-10   3.6759484e-13   3.1214364e-11
   4.2800000e+02   1.4406574e-02   3.9064729e-10   3.3140157e-13   2.9160452e-11
   4.2900000e+02   1.4255292e-02   3.6668690e-10   3.0353497e-13   2.7240543e-11
   4.3000000e+02   1.4105656e-02   3.4421332e-10   2.7844393e-13   2.5445646e-11
   4.3100000e+02   1.3957647e-02   3.2313330e-10   2.5790481e-13   2.3768432e-11
   4.3200000e+02   1.3811247e-02   3.0335900e-10   2.4125146e-13   2.2199464e-11
   4.3300000e+02   1.3666437e-02   2.8480918e-10   2.2692959e-13   2.0733526e-11
   4.3400000e+02   1.3523199e-02   2.6740687e-10   2.1438407e-13   1.9362734e-11
   4.3500000e+02   1.3381515e-02   2.5107982e-10   2.0405899e-13   1.8081536e-11
   4.3600000e+02   1.3241367e-02   2.3576119e-10   1.9551027e-13   1.6883495e-11
   4.3700000e+02   1.3102737e-02   2.2138735e-10   1.8929303e-13   1.5763835e-11
   4.3800000e+02   1.2965608e-02   2.0790092e-10   1.8318680e-13   1.4717227e-11
   4.3900000e+02   1.2829963e-02   1.9524471e-10   1.7885693e-13   1.3738233e-11
   4.4000000e+02   1.2695785e-02   1.8336821e-10   1.7497115e-13   1.2824075e-11
   4.4100000e+02   1.2563057e-02   1.7222235e-10   1.7064128e-13   1.1968315e-11
   4.4200000e+02   1.2431763e-02   1.6176149e-10   1.6842083e-13   1.1168844e-11
   4.4300000e+02   1.2301886e-02   1.5194401e-10   1.6675550e-13   1.0421330e-11
   4.4400000e+02   1.2173410e-02   1.4272805e-10   1.6575630e-13   9.7225561e-12
   4.4500000e+02   1.2046320e-02   1.3407797e-10   1.6409096e-13   9.0694119e-12
   4.4600000e+02   1.1920600e-02   1.2595813e-10   1.6264767e-13   8.4589002e-12
   4.4700000e+02   1.1796234e-02   1.1833567e-10   1.6153745e-13   7.8873574e-12
   4.4800000e+02   1.1673206e-02   1.1117962e-10   1.6142643e-13   7.3543394e-12
   4.4900000e+02   1.1551502e-02   1.0446144e-10   1.6064927e-13   6.8549610e-12
   4.5000000e+02   1.1431107e-02   9.8153596e-11   1.5965007e-13   6.3883343e-12
   4.5100000e+02   1.1312005e-02   9.2230890e-11   1.6042723e-13   5.9521277e-12
   4.5200000e+02   1.1194183e-02   8.6670005e-11   1.6020518e-13   5.5445648e-12
   4.5300000e+02   1.1077625e-02   8.1447626e-11   1.6009416e-13   5.1633142e-12
   4.5400000e+02   1.0962318e-02   7.6544104e-11   1.5953905e-13   4.8070437e-12
   4.5500000e+02   1.0848248e-02   7.1939010e-11   1.6031620e-13   4.4733106e-12
   4.5600000e+02   1.0735400e-02   6.7614137e-11   1.6020518e-13   4.1623371e-12
   4.5700000e+02   1.0623761e-02   6.3552497e-11   1.6042723e-13   3.8707926e-12
   4.5800000e+02   1.0513317e-02   5.9737326e-11   1.6031620e-13   3.5983438e-12
   4.5900000e+02   1.0404055e-02   5.6154525e-11   1.6064927e-13   3.3438807e-12
   4.6000000e+02   1.0295962e-02   5.2788551e-11   1.6120438e-13   3.1061820e-12
   4.6100000e+02   1.0189024e-02   4.9626525e-11   1.6087132e-13   2.8833602e-12
   4.6200000e+02   1.0083229e-02   4.6656012e-11   1.6087132e-13   2.6755265e-12
   4.6300000e+02   9.9785634e-03   4.3866133e-11   1.6142643e-13   2.4806823e-12
   4.6400000e+02   9.8750151e-03   4.1244674e-11   1.6220358e-13   2.2987168e-12
   4.6500000e+02   9.7725714e-03   3.8781756e-11   1.6253665e-13   2.1289637e-12
   4.6600000e+02   9.6712200e-03   3.6468051e-11   1.6275870e-13   1.9695356e-12
   4.6700000e+02   9.5709488e-03   3.4293790e-11   1.6264767e-13   1.8209878e-12
   4.6800000e+02   9.4717457e-03   3.2251202e-11   1.6298074e-13   1.6816548e-12
   4.6900000e+02   9.3735989e-03   3.0331182e-11   1.6486812e-13   1.5514257e-12
   4.7000000e+02   9.2764966e-03   2.8527181e-11   1.6386892e-13   1.4301893e-12
   4.7100000e+02   9.1804272e-03   2.6831870e-11   1.6364687e-13   1.3162804e-12
   4.7200000e+02   9.0853792e-03   2.5238700e-11   1.6531221e-13   1.2096990e-12
   4.7300000e+02   8.9913412e-03   2.3741342e-11   1.6497914e-13   1.1105561e-12
   4.7400000e+02   8.8983021e-03   2.2333801e-11   1.6531221e-13   1.0176304e-12
   4.7500000e+02   8.8062509e-03   2.1011193e-11   1.6542323e-13   9.3081098e-13
   4.7600000e+02   8.7151765e-03   1.9767743e-11   1.6564528e-13   8.4909857e-13
   4.7700000e+02   8.6250682e-03   1.8599233e-11   1.6597834e-13   7.7293727e-13
   4.7800000e+02   8.5359152e-03   1.7500446e-11   1.6742163e-13   7.0154993e-13
   4.7900000e+02   8.4477071e-03   1.6467716e-11   1.6642243e-13   6.3560268e-13
   4.8000000e+02   8.3604334e-03   1.5496604e-11   1.6830981e-13   5.7298610e-13
   4.8100000e+02   8.2740837e-03   1.4583890e-11   1.6719959e-13   5.1503246e-13
   4.8200000e+02   8.1886480e-03   1.3725687e-11   1.6886492e-13   4.6052051e-13
   4.8300000e+02   8.1041161e-03   1.2918666e-11   1.6875390e-13   4.0945025e-13
   4.8400000e+02   8.0204781e-03   1.2159940e-11   1.6886492e-13   3.6137759e-13
   4.8500000e+02   7.9377241e-03   1.1446621e-11   1.6830981e-13   3.1696867e-13
   4.8600000e+02   7.8558444e-03   1.0775714e-11   1.6875390e-13   2.7489122e-13
   4.8700000e+02   7.7748295e-03   1.0144996e-11   1.6975310e-13   2.3603342e-13
   4.8800000e+02   7.6946698e-03   9.5521369e-12   1.7053026e-13   1.9928503e-13
   4.8900000e+02   7.6153559e-03   8.9940277e-12   1.7041923e-13   1.6475710e-13
   4.9000000e+02   7.5368786e-03   8.4695584e-12   1.7030821e-13   1.3278267e-13
   4.9100000e+02   7.4592287e-03   7.9760643e-12   1.7097435e-13   1.0280665e-13
   4.9200000e+02   7.3823972e-03   7.5124351e-12   1.7152946e-13   7.4606987e-14
   4.9300000e+02   7.3063750e-03   7.0758954e-12   1.7119639e-13   4.8405724e-14
   4.9400000e+02   7.2311535e-03   6.6648909e-12   1.7197355e-13   2.3869795e-14
   4.9500000e+02   7.1567237e-03   6.2789773e-12   1.7252866e-13   5.5511151e-16
   4.9600000e+02   7.0830770e-03   5.9153793e-12   1.7297275e-13  -2.0872193e-14
   4.9700000e+02   7.0102050e-03   5.5740967e-12   1.7286172e-13  -4.1078252e-14
   4.9800000e+02   6.9380991e-03   5.2525762e-12   1.7386093e-13  -5.9952043e-14
   4.9900000e+02   6.8667510e-03   4.9498183e-12   1.7352786e-13  -7.7937656e-14
   5.0000000e+02   6.7961525e-03   4.6656012e-12   1.7386093e-13  -9.4591002e-14
   5.0100000e+02   6.7262954e-03   4.3981485e-12   1.7363888e-13  -1.0991208e-13
   5.0200000e+02   6.6571716e-03   4.1463499e-12   1.7486013e-13  -1.2501111e-13
   5.0300000e+02   6.5887732e-03   3.9089842e-12   1.7430501e-13  -1.3877788e-13
   5.0400000e+02   6.5210922e-03   3.6863845e-12   1.7574830e-13  -1.5165647e-13
   5.0500000e+02   6.4541209e-03   3.4765524e-12   1.7563728e-13  -1.6364687e-13
   5.0600000e+02   6.3878516e-03   3.2794878e-12   1.7608137e-13  -1.7452706e-13
   5.0700000e+02   6.3222767e-03   3.0939695e-12   1.7685853e-13  -1.8518520e-13
   5.0800000e+02   6.2573887e-03   2.9195535e-12   1.7630342e-13  -1.9539925e-13
   5.0900000e+02   6.1931800e-03   2.7554625e-12   1.7685853e-13  -2.0494717e-13
   5.1000000e+02   6.1296434e-03   2.6002533e-12   1.7708057e-13  -2.1405100e-13
   5.1100000e+02   6.0667716e-03   2.4549252e-12   1.7852386e-13  -2.2160052e-13
   5.1200000e+02   6.0045574e-03   2.3175906e-12   1.7752466e-13  -2.2915003e-13
   5.1300000e+02   5.9429937e-03   2.1883606e-12   1.7785773e-13  -2.3647750e-13
   5.1400000e+02   5.8820734e-03   2.0671242e-12   1.7796875e-13  -2.4336089e-13
   5.1500000e+02   5.8217896e-03   1.9531043e-12   1.7863488e-13  -2.4980018e-13
   5.1600000e+02   5.7621355e-03   1.8453017e-12   1.7985613e-13  -2.5535130e-13
   5.1700000e+02   5.7031043e-03   1.7442714e-12   1.7952306e-13  -2.6156854e-13
   5.1800000e+02   5.6446892e-03   1.6489032e-12   1.7985613e-13  -2.6711966e-13
   5.1900000e+02   5.5868836e-03   1.5589752e-12   1.8041124e-13  -2.7244873e-13
   5.2000000e+02   5.5296810e-03   1.4749313e-12   1.8063329e-13  -2.7711167e-13
   5.2100000e+02   5.4730749e-03   1.3953283e-12   1.8141044e-13  -2.8133051e-13
   5.2200000e+02   5.4170588e-03   1.3207213e-12   1.8085533e-13  -2.8599345e-13
   5.2300000e+02   5.3616264e-03   1.2503332e-12   1.8207658e-13  -2.8976821e-13
   5.2400000e+02   5.3067715e-03   1.1841639e-12   1.8174351e-13  -2.9398706e-13
   5.2500000e+02   5.2524878e-03   1.1217693e-12   1.8307578e-13  -2.9776182e-13
   5.2600000e+02   5.1987692e-03   1.0629275e-12   1.8229862e-13  -3.0109248e-13
   5.2700000e+02   5.1456097e-03   1.0076384e-12   1.8285373e-13  -3.0397906e-13
   5.2800000e+02   5.0930033e-03   9.5545793e-13   1.8252067e-13  -3.0753178e-13
   5.2900000e+02   5.0409440e-03   9.0649710e-13   1.8418600e-13  -3.1019631e-13
   5.3000000e+02   4.9894260e-03   8.6031182e-13   1.8418600e-13  -3.1330494e-13
   5.3100000e+02   4.9384435e-03   8.1690210e-13   1.8340884e-13  -3.1574743e-13
   5.3200000e+02   4.8879907e-03   7.7593487e-13   1.8529622e-13  -3.1841196e-13
   5.3300000e+02   4.8380621e-03   7.3741013e-13   1.8540725e-13  -3.2107650e-13
   5.3400000e+02   4.7886519e-03   7.0099482e-13   1.8440804e-13  -3.2351899e-13
   5.3500000e+02   4.7397547e-03   6.6691097e-13   1.8507418e-13  -3.2507330e-13
   5.3600000e+02   4.6913651e-03   6.3471450e-13   1.8673951e-13  -3.2729375e-13
   5.3700000e+02   4.6434774e-03   6.0451644e-13   1.8596236e-13  -3.2973624e-13
   5.3800000e+02   4.5960865e-03   5.7598371e-13   1.8696156e-13  -3.3129055e-13
   5.3900000e+02   4.5491871e-03   5.4889426e-13   1.8729462e-13  -3.3262282e-13
   5.4000000e+02   4.5027738e-03   5.2391425e-13   1.8662849e-13  -3.3484326e-13
   5.4100000e+02   4.4568415e-03   4.9971138e-13   1.8718360e-13  -3.3661962e-13
   5.4200000e+02   4.4113852e-03   4.7761795e-13   1.8840485e-13  -3.3839598e-13
   5.4300000e+02   4.3663996e-03   4.5641269e-13   1.8851587e-13  -3.3972825e-13
   5.4400000e+02   4.3218799e-03   4.3620663e-13   1.8796076e-13  -3.4128256e-13
   5.4500000e+02   4.2778211e-03   4.1755488e-13   1.9040325e-13  -3.4283687e-13
   5.4600000e+02   4.2342183e-03   3.9990233e-13   1.8940405e-13  -3.4372505e-13
   5.4700000e+02   4.1910666e-03   3.8302694e-13   1.9040325e-13  -3.4483527e-13
   5.4800000e+02   4.1483612e-03   3.6726178e-13   1.9029223e-13  -3.4661163e-13
   5.4900000e+02   4.1060975e-03   3.5271785e-13   1.9118040e-13  -3.4794390e-13
   5.5000000e+02   4.0642707e-03   3.3872904e-13   1.9129143e-13  -3.4883207e-13
   5.5100000e+02   4.0228761e-03   3.2618352e-13   1.9095836e-13  -3.5038639e-13
   5.5200000e+02   3.9819094e-03   3.1352698e-13   1.9195756e-13  -3.5127456e-13
   5.5300000e+02   3.9413658e-03   3.0231373e-13   1.9229063e-13  -3.5238479e-13
   5.5400000e+02   3.9012409e-03   2.9121150e-13   1.9317881e-13  -3.5327297e-13
   5.5500000e+02   3.8615303e-03   2.8088643e-13   1.9217961e-13  -3.5416114e-13
   5.5600000e+02   3.8222296e-03   2.7111646e-13   1.9317881e-13  -3.5549341e-13
   5.5700000e+02   3.7833345e-03   2.6245672e-13   1.9462210e-13  -3.5638159e-13
   5.5800000e+02   3.7448406e-03   2.5324187e-13   1.9428903e-13  -3.5704772e-13
   5.5900000e+02   3.7067438e-03   2.4569236e-13   1.9473312e-13  -3.5793590e-13
   5.6000000e+02   3.6690398e-03   2.3780977e-13   1.9573232e-13  -3.5860204e-13
   5.6100000e+02   3.6317246e-03   2.3114843e-13   1.9539925e-13  -3.5971226e-13
   5.6200000e+02   3.5947939e-03   2.2437607e-13   1.9484414e-13  -3.6037839e-13
   5.6300000e+02   3.5582438e-03   2.1771474e-13   1.9606539e-13  -3.6126657e-13
   5.6400000e+02   3.5220703e-03   2.1183055e-13   1.9584334e-13  -3.6237680e-13
   5.6500000e+02   3.4862693e-03   2.0627944e-13   1.9617641e-13  -3.6326497e-13
   5.6600000e+02   3.4508369e-03   2.0095037e-13   1.9761970e-13  -3.6393111e-13
   5.6700000e+02   3.4157694e-03   1.9639845e-13   1.9662050e-13  -3.6481929e-13
   5.6800000e+02   3.3810627e-03   1.9173552e-13   1.9717561e-13  -3.6592951e-13
   5.6900000e+02   3.3467132e-03   1.8718360e-13   1.9828583e-13  -3.6637360e-13
   5.7000000e+02   3.3127170e-03   1.8318680e-13   1.9817481e-13  -3.6681769e-13
   5.7100000e+02   3.2790706e-03   1.7952306e-13   1.9872992e-13  -3.6770587e-13
   5.7200000e+02   3.2457700e-03   1.7597035e-13   2.0017321e-13  -3.6859404e-13
   5.7300000e+02   3.2128119e-03   1.7208457e-13   1.9939606e-13  -3.6970427e-13
   5.7400000e+02   3.1801925e-03   1.6897594e-13   1.9939606e-13  -3.7059245e-13
   5.7500000e+02   3.1479083e-03   1.6608936e-13   1.9972912e-13  -3.7103653e-13
   5.7600000e+02   3.1159558e-03   1.6309176e-13   1.9917401e-13  -3.7170267e-13
   5.7700000e+02   3.0843315e-03   1.6087132e-13   2.0039526e-13  -3.7236880e-13
   5.7800000e+02   3.0530319e-03   1.5853985e-13   2.0139446e-13  -3.7325698e-13
   5.7900000e+02   3.0220538e-03   1.5609736e-13   2.0139446e-13  -3.7414516e-13
   5.8000000e+02   2.9913936e-03   1.5376589e-13   2.0061730e-13  -3.7481129e-13
   5.8100000e+02   2.9610480e-03   1.5154544e-13   2.0095037e-13  -3.7592152e-13
   5.8200000e+02   2.9310139e-03   1.4965806e-13   2.0172752e-13  -3.7614356e-13
   5.8300000e+02   2.9012878e-03   1.4810375e-13   2.0228264e-13  -3.7725378e-13
   5.8400000e+02   2.8718667e-03   1.4588331e-13   2.0361490e-13  -3.7703174e-13
   5.8500000e+02   2.8427472e-03   1.4488410e-13   2.0305979e-13  -3.7836401e-13
   5.8600000e+02   2.8139263e-03   1.4355184e-13   2.0405899e-13  -3.7880810e-13
   5.8700000e+02   2.7854008e-03   1.4210855e-13   2.0394797e-13  -3.7947423e-13
   5.8800000e+02   2.7571677e-03   1.4033219e-13   2.0461410e-13  -3.8014036e-13
   5.8900000e+02   2.7292238e-03   1.3933299e-13   2.0472513e-13  -3.8058445e-13
   5.9000000e+02   2.7015662e-03   1.3800072e-13   2.0483615e-13  -3.8147263e-13
   5.9100000e+02   2.6741919e-03   1.3700152e-13   2.0539126e-13  -3.8213877e-13
   5.9200000e+02   2.6470979e-03   1.3589130e-13   2.0616842e-13  -3.8258285e-13
   5.9300000e+02   2.6202813e-03   1.3533619e-13   2.0639046e-13  -3.8280490e-13
   5.9400000e+02   2.5937392e-03   1.3467005e-13   2.0561330e-13  -3.8391512e-13
   5.9500000e+02   2.5674688e-03   1.3355983e-13   2.0616842e-13  -3.8502534e-13
   5.9600000e+02   2.5414672e-03   1.3256063e-13   2.0761171e-13  -3.8569148e-13
   5.9700000e+02   2.5157316e-03   1.3211654e-13   2.0683455e-13  -3.8657966e-13
   5.9800000e+02   2.4902592e-03   1.3133938e-13   2.0727864e-13  -3.8746784e-13
   5.9900000e+02   2.4650473e-03   1.3089529e-13   2.0872193e-13  -3.8791192e-13
   6.0000000e+02   2.4400933e-03   1.3078427e-13   2.0816682e-13  -3.8835601e-13


==> data/errorprobK200M8.txt <==
    n               asy             opt55           mee
   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.3000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.4000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.5000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.6000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.7000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.8000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.9000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.1000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.2000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.3000000e+01   9.9999998e-01   1.0000000e+00   1.0000000e+00
   3.4000000e+01   9.9999937e-01   9.9999984e-01   1.0000000e+00
   3.5000000e+01   9.9999100e-01   9.9999624e-01   1.0000000e+00
   3.6000000e+01   9.9992648e-01   9.9995233e-01   1.0000000e+00
   3.7000000e+01   9.9961418e-01   9.9963439e-01   1.0000000e+00
   3.8000000e+01   9.9857011e-01   9.9813061e-01   1.0000000e+00
   3.9000000e+01   9.9596724e-01   9.9310878e-01   1.0000000e+00
   4.0000000e+01   9.9082236e-01   9.8047837e-01   1.0000000e+00
   4.1000000e+01   9.8235526e-01   9.5524108e-01   1.0000000e+00
   4.2000000e+01   9.7029287e-01   9.1338273e-01   1.0000000e+00
   4.3000000e+01   9.5494918e-01   8.5366083e-01   1.0000000e+00
   4.4000000e+01   9.3708427e-01   7.7822063e-01   1.0000000e+00
   4.5000000e+01   9.1765964e-01   6.9187834e-01   1.0000000e+00
   4.6000000e+01   8.9761059e-01   6.0067097e-01   1.0000000e+00
   4.7000000e+01   8.7770044e-01   5.1041706e-01   1.0000000e+00
   4.8000000e+01   8.5846407e-01   4.2574719e-01   1.0000000e+00
   4.9000000e+01   8.4021670e-01   3.4970619e-01   1.0000000e+00
   5.0000000e+01   8.2309697e-01   2.8380261e-01   1.0000000e+00
   5.1000000e+01   8.0711943e-01   2.2830998e-01   1.0000000e+00
   5.2000000e+01   7.9222237e-01   1.8265083e-01   9.9999999e-01
   5.3000000e+01   7.7830460e-01   1.4575515e-01   9.9999998e-01
   5.4000000e+01   7.6525079e-01   1.1634233e-01   9.9999994e-01
   5.5000000e+01   7.5294694e-01   9.3115300e-02   9.9999985e-01
   5.6000000e+01   7.4128878e-01   7.4876999e-02   9.9999966e-01
   5.7000000e+01   7.3018534e-01   6.0587739e-02   9.9999927e-01
   5.8000000e+01   7.1955967e-01   4.9382433e-02   9.9999850e-01
   5.9000000e+01   7.0934801e-01   4.0563654e-02   9.9999703e-01
   6.0000000e+01   6.9949819e-01   3.3582234e-02   9.9999433e-01
   6.1000000e+01   6.8996785e-01   2.8013211e-02   9.9998954e-01
   6.2000000e+01   6.8072273e-01   2.3531774e-02   9.9998131e-01
   6.3000000e+01   6.7173506e-01   1.9891641e-02   9.9996759e-01
   6.4000000e+01   6.6298226e-01   1.6906845e-02   9.9994533e-01
   6.5000000e+01   6.5444584e-01   1.4437052e-02   9.9991017e-01
   6.6000000e+01   6.4611049e-01   1.2376100e-02   9.9985595e-01
   6.7000000e+01   6.3796342e-01   1.0643245e-02   9.9977426e-01
   6.8000000e+01   6.2999375e-01   9.1765951e-03   9.9965380e-01
   6.9000000e+01   6.2219213e-01   7.9282495e-03   9.9947977e-01
   7.0000000e+01   6.1455040e-01   6.8607145e-03   9.9923313e-01
   7.1000000e+01   6.0706132e-01   5.9442878e-03   9.9888994e-01
   7.2000000e+01   5.9971842e-01   5.1551462e-03   9.9842059e-01
   7.3000000e+01   5.9251585e-01   4.4739481e-03   9.9778917e-01
   7.4000000e+01   5.8544823e-01   3.8848091e-03   9.9695295e-01
   7.5000000e+01   5.7851064e-01   3.3745453e-03   9.9586186e-01
   7.6000000e+01   5.7169850e-01   2.9321128e-03   9.9445838e-01
   7.7000000e+01   5.6500754e-01   2.5481845e-03   9.9267744e-01
   7.8000000e+01   5.5843379e-01   2.2148308e-03   9.9044674e-01
   7.9000000e+01   5.5197349e-01   1.9252720e-03   9.8768730e-01
   8.0000000e+01   5.4562312e-01   1.6736858e-03   9.8431433e-01
   8.1000000e+01   5.3937936e-01   1.4550545e-03   9.8023845e-01
   8.2000000e+01   5.3323907e-01   1.2650421e-03   9.7536717e-01
   8.3000000e+01   5.2719926e-01   1.0998938e-03   9.6960666e-01
   8.4000000e+01   5.2125711e-01   9.5635347e-04   9.6286378e-01
   8.5000000e+01   5.1540993e-01   8.3159413e-04   9.5504829e-01
   8.6000000e+01   5.0965517e-01   7.2315977e-04   9.4607511e-01
   8.7000000e+01   5.0399038e-01   6.2891559e-04   9.3586670e-01
   8.8000000e+01   4.9841323e-01   5.4700546e-04   9.2435537e-01
   8.9000000e+01   4.9292151e-01   4.7581537e-04   9.1148542e-01
   9.0000000e+01   4.8751309e-01   4.1394181e-04   8.9721517e-01
   9.1000000e+01   4.8218592e-01   3.6016435e-04   8.8151862e-01
   9.2000000e+01   4.7693804e-01   3.1342191e-04   8.6438685e-01
   9.3000000e+01   4.7176759e-01   2.7279205e-04   8.4582895e-01
   9.4000000e+01   4.6667274e-01   2.3747296e-04   8.2587259e-01
   9.5000000e+01   4.6165177e-01   2.0676784e-04   8.0456412e-01
   9.6000000e+01   4.5670300e-01   1.8007120e-04   7.8196821e-01
   9.7000000e+01   4.5182481e-01   1.5685697e-04   7.5816705e-01
   9.8000000e+01   4.4701565e-01   1.3666815e-04   7.3325912e-01
   9.9000000e+01   4.4227401e-01   1.1910781e-04   7.0735764e-01
   1.0000000e+02   4.3759845e-01   1.0383119e-04   6.8058864e-01
   1.0100000e+02   4.3298756e-01   9.0538866e-05   6.5308879e-01
   1.0200000e+02   4.2843997e-01   7.8970835e-05   6.2500305e-01
   1.0300000e+02   4.2395438e-01   6.8901303e-05   5.9648216e-01
   1.0400000e+02   4.1952951e-01   6.0134201e-05   5.6768014e-01
   1.0500000e+02   4.1516413e-01   5.2499263e-05   5.3875171e-01
   1.0600000e+02   4.1085704e-01   4.5848631e-05   5.0984991e-01
   1.0700000e+02   4.0660708e-01   4.0053898e-05   4.8112376e-01
   1.0800000e+02   4.0241313e-01   3.5003542e-05   4.5271615e-01
   1.0900000e+02   3.9827408e-01   3.0600699e-05   4.2476198e-01
   1.1000000e+02   3.9418888e-01   2.6761225e-05   3.9738651e-01
   1.1100000e+02   3.9015650e-01   2.3412020e-05   3.7070406e-01
   1.1200000e+02   3.8617594e-01   2.0489568e-05   3.4481691e-01
   1.1300000e+02   3.8224621e-01   1.7938672e-05   3.1981461e-01
   1.1400000e+02   3.7836638e-01   1.5711361e-05   2.9577352e-01
   1.1500000e+02   3.7453551e-01   1.3765928e-05   2.7275659e-01
   1.1600000e+02   3.7075272e-01   1.2066113e-05   2.5081349e-01
   1.1700000e+02   3.6701713e-01   1.0580383e-05   2.2998088e-01
   1.1800000e+02   3.6332788e-01   9.2813059e-06   2.1028297e-01
   1.1900000e+02   3.5968416e-01   8.1450171e-06   1.9173216e-01
   1.2000000e+02   3.5608516e-01   7.1507473e-06   1.7432993e-01
   1.2100000e+02   3.5253008e-01   6.2804174e-06   1.5806773e-01
   1.2200000e+02   3.4901817e-01   5.5182856e-06   1.4292801e-01
   1.2300000e+02   3.4554867e-01   4.8506421e-06   1.2888530e-01
   1.2400000e+02   3.4212087e-01   4.2655425e-06   1.1590729e-01
   1.2500000e+02   3.3873405e-01   3.7525781e-06   1.0395590e-01
   1.2600000e+02   3.3538752e-01   3.3026756e-06   9.2988347e-02
   1.2700000e+02   3.3208060e-01   2.9079230e-06   8.2958166e-02
   1.2800000e+02   3.2881264e-01   2.5614191e-06   7.3816150e-02
   1.2900000e+02   3.2558300e-01   2.2571423e-06   6.5511239e-02
   1.3000000e+02   3.2239104e-01   1.9898365e-06   5.7991335e-02
   1.3100000e+02   3.1923616e-01   1.7549127e-06   5.1204020e-02
   1.3200000e+02   3.1611775e-01   1.5483623e-06   4.5097194e-02
   1.3300000e+02   3.1303524e-01   1.3666832e-06   3.9619628e-02
   1.3400000e+02   3.0998805e-01   1.2068138e-06   3.4721431e-02
   1.3500000e+02   3.0697563e-01   1.0660776e-06   3.0354435e-02
   1.3600000e+02   3.0399743e-01   9.4213307e-07   2.6472498e-02
   1.3700000e+02   3.0105292e-01   8.3293129e-07   2.3031747e-02
   1.3800000e+02   2.9814158e-01   7.3667875e-07   1.9990741e-02
   1.3900000e+02   2.9526290e-01   6.5180479e-07   1.7310587e-02
   1.4000000e+02   2.9241639e-01   5.7693339e-07   1.4955000e-02
   1.4100000e+02   2.8960156e-01   5.1085861e-07   1.2890313e-02
   1.4200000e+02   2.8681793e-01   4.5252310e-07   1.1085456e-02
   1.4300000e+02   2.8406504e-01   4.0099945e-07   9.5119010e-03
   1.4400000e+02   2.8134243e-01   3.5547387e-07   8.1435772e-03
   1.4500000e+02   2.7864967e-01   3.1523199e-07   6.9567700e-03
   1.4600000e+02   2.7598630e-01   2.7964646e-07   5.9300028e-03
   1.4700000e+02   2.7335192e-01   2.4816612e-07   5.0439082e-03
   1.4800000e+02   2.7074609e-01   2.2030652e-07   4.2810921e-03
   1.4900000e+02   2.6816841e-01   1.9564173e-07   3.6259939e-03
   1.5000000e+02   2.6561849e-01   1.7379704e-07   3.0647464e-03
   1.5100000e+02   2.6309592e-01   1.5444272e-07   2.5850370e-03
   1.5200000e+02   2.6060033e-01   1.3728849e-07   2.1759723e-03
   1.5300000e+02   2.5813134e-01   1.2207866e-07   1.8279482e-03
   1.5400000e+02   2.5568857e-01   1.0858797e-07   1.5325257e-03
   1.5500000e+02   2.5327168e-01   9.6617830e-08   1.2823137e-03
   1.5600000e+02   2.5088030e-01   8.5993130e-08   1.0708598e-03
   1.5700000e+02   2.4851408e-01   7.6559383e-08   8.9254861e-04
   1.5800000e+02   2.4617269e-01   6.8180243e-08   7.4250773e-04
   1.5900000e+02   2.4385580e-01   6.0735329e-08   6.1652227e-04
   1.6000000e+02   2.4156307e-01   5.4118308e-08   5.1095654e-04
   1.6100000e+02   2.3929419e-01   4.8235223e-08   4.2268337e-04
   1.6200000e+02   2.3704884e-01   4.3003013e-08   3.4902044e-04
   1.6300000e+02   2.3482671e-01   3.8348227e-08   2.8767322e-04
   1.6400000e+02   2.3262749e-01   3.4205883e-08   2.3668412e-04
   1.6500000e+02   2.3045090e-01   3.0518469e-08   1.9438740e-04
   1.6600000e+02   2.2829664e-01   2.7235067e-08   1.5936920e-04
   1.6700000e+02   2.2616442e-01   2.4310578e-08   1.3043253e-04
   1.6800000e+02   2.2405396e-01   2.1705043e-08   1.0656646e-04
   1.6900000e+02   2.2196498e-01   1.9383043e-08   8.6919235e-05
   1.7000000e+02   2.1989722e-01   1.7313173e-08   7.0774960e-05
   1.7100000e+02   2.1785041e-01   1.5467577e-08   5.7533294e-05
   1.7200000e+02   2.1582428e-01   1.3821536e-08   4.6691962e-05
   1.7300000e+02   2.1381858e-01   1.2353110e-08   3.7831674e-05
   1.7400000e+02   2.1183305e-01   1.1042817e-08   3.0603193e-05
   1.7500000e+02   2.0986746e-01   9.8733531e-09   2.4716261e-05
   1.7600000e+02   2.0792154e-01   8.8293427e-09   1.9930154e-05
   1.7700000e+02   2.0599508e-01   7.8971196e-09   1.6045648e-05
   1.7800000e+02   2.0408782e-01   7.0645332e-09   1.2898209e-05
   1.7900000e+02   2.0219953e-01   6.3207767e-09   1.0352227e-05
   1.8000000e+02   2.0033000e-01   5.6562359e-09   8.2961590e-06
   1.8100000e+02   1.9847899e-01   5.0623548e-09   6.6384352e-06
   1.8200000e+02   1.9664629e-01   4.5315168e-09   5.3040328e-06
   1.8300000e+02   1.9483168e-01   4.0569398e-09   4.2316024e-06
   1.8400000e+02   1.9303494e-01   3.6325829e-09   3.3710714e-06
   1.8500000e+02   1.9125587e-01   3.2530639e-09   2.6816473e-06
   1.8600000e+02   1.8949425e-01   2.9135863e-09   2.1301592e-06
   1.8700000e+02   1.8774990e-01   2.6098744e-09   1.6896828e-06
   1.8800000e+02   1.8602260e-01   2.3381156e-09   1.3384032e-06
   1.8900000e+02   1.8431217e-01   2.0949095e-09   1.0586764e-06
   1.9000000e+02   1.8261840e-01   1.8772228e-09   8.3625702e-07
   1.9100000e+02   1.8094111e-01   1.6823486e-09   6.5966323e-07
   1.9200000e+02   1.7928010e-01   1.5078710e-09   5.1965648e-07
   1.9300000e+02   1.7763521e-01   1.3516333e-09   4.0881568e-07
   1.9400000e+02   1.7600624e-01   1.2117096e-09   3.2118949e-07
   1.9500000e+02   1.7439301e-01   1.0863800e-09   2.5201309e-07
   1.9600000e+02   1.7279535e-01   9.7410791e-10   1.9747776e-07
   1.9700000e+02   1.7121309e-01   8.7352054e-10   1.5454389e-07
   1.9800000e+02   1.6964605e-01   7.8339098e-10   1.2078952e-07
   1.9900000e+02   1.6809407e-01   7.0262260e-10   9.4287809e-08
   2.0000000e+02   1.6655697e-01   6.3023499e-10   7.3508196e-08
   2.0100000e+02   1.6503460e-01   5.6535147e-10   5.7236743e-08
   2.0200000e+02   1.6352680e-01   5.0718802e-10   4.4512081e-08
   2.0300000e+02   1.6203341e-01   4.5504332e-10   3.4573998e-08
   2.0400000e+02   1.6055426e-01   4.0828995e-10   2.6822225e-08
   2.0500000e+02   1.5908921e-01   3.6636648e-10   2.0783479e-08
   2.0600000e+02   1.5763810e-01   3.2877051e-10   1.6085132e-08
   2.0700000e+02   1.5620079e-01   2.9505231e-10   1.2434220e-08
   2.0800000e+02   1.5477712e-01   2.6480932e-10   9.6007366e-09
   2.0900000e+02   1.5336695e-01   2.3768110e-10   7.4043541e-09
   2.1000000e+02   1.5197014e-01   2.1334489e-10   5.7038862e-09
   2.1100000e+02   1.5058654e-01   1.9151164e-10   4.3889434e-09
   2.1200000e+02   1.4921602e-01   1.7192244e-10   3.3733304e-09
   2.1300000e+02   1.4785843e-01   1.5434537e-10   2.5898336e-09
   2.1400000e+02   1.4651364e-01   1.3857264e-10   1.9861092e-09
   2.1500000e+02   1.4518152e-01   1.2441806e-10   1.5214472e-09
   2.1600000e+02   1.4386194e-01   1.1171480e-10   1.1642259e-09
   2.1700000e+02   1.4255475e-01   1.0031331e-10   8.8991452e-10
   2.1800000e+02   1.4125984e-01   9.0079567e-11   6.7950720e-10
   2.1900000e+02   1.3997708e-01   8.0893428e-11   5.1829680e-10
   2.2000000e+02   1.3870634e-01   7.2647177e-11   3.9491681e-10
   2.2100000e+02   1.3744750e-01   6.5244239e-11   3.0059325e-10
   2.2200000e+02   1.3620043e-01   5.8598015e-11   2.2856156e-10
   2.2300000e+02   1.3496502e-01   5.2630847e-11   1.7361263e-10
   2.2400000e+02   1.3374114e-01   4.7273088e-11   1.3173990e-10
   2.2500000e+02   1.3252868e-01   4.2462267e-11   9.9865376e-11
   2.2600000e+02   1.3132752e-01   3.8142350e-11   7.5627166e-11
   2.2700000e+02   1.3013754e-01   3.4263069e-11   5.7214959e-11
   2.2800000e+02   1.2895864e-01   3.0779329e-11   4.3242802e-11
   2.2900000e+02   1.2779071e-01   2.7650666e-11   3.2650817e-11
   2.3000000e+02   1.2663362e-01   2.4840776e-11   2.4629396e-11
   2.3100000e+02   1.2548727e-01   2.2317081e-11   1.8560788e-11
   2.3200000e+02   1.2435156e-01   2.0050345e-11   1.3974151e-11
   2.3300000e+02   1.2322638e-01   1.8014330e-11   1.0511003e-11
   2.3400000e+02   1.2211161e-01   1.6185488e-11   7.8987069e-12
   2.3500000e+02   1.2100717e-01   1.4542682e-11   5.9301296e-12
   2.3600000e+02   1.1991294e-01   1.3066939e-11   4.4480739e-12
   2.3700000e+02   1.1882883e-01   1.1741228e-11   3.3333634e-12
   2.3800000e+02   1.1775473e-01   1.0550258e-11   2.4957402e-12
   2.3900000e+02   1.1669054e-01   9.4803043e-12   1.8669182e-12
   2.4000000e+02   1.1563618e-01   8.5190414e-12   1.3952869e-12
   2.4100000e+02   1.1459153e-01   7.6554044e-12   1.0418786e-12
   2.4200000e+02   1.1355651e-01   6.8794577e-12   7.7730094e-13
   2.4300000e+02   1.1253102e-01   6.1822794e-12   5.7940564e-13
   2.4400000e+02   1.1151496e-01   5.5558579e-12   4.3151975e-13
   2.4500000e+02   1.1050826e-01   4.9929985e-12   3.2110424e-13
   2.4600000e+02   1.0951080e-01   4.4872398e-12   2.3873809e-13
   2.4700000e+02   1.0852251e-01   4.0327789e-12   1.7734974e-13
   2.4800000e+02   1.0754329e-01   3.6244039e-12   1.3163624e-13
   2.4900000e+02   1.0657306e-01   3.2574335e-12   9.7624598e-14
   2.5000000e+02   1.0561173e-01   2.9276632e-12   7.2341033e-14
   2.5100000e+02   1.0465921e-01   2.6313160e-12   5.3561728e-14
   2.5200000e+02   1.0371542e-01   2.3649995e-12   3.9625213e-14
   2.5300000e+02   1.0278028e-01   2.1256660e-12   2.9291291e-14
   2.5400000e+02   1.0185369e-01   1.9105779e-12   2.1635052e-14
   2.5500000e+02   1.0093558e-01   1.7172756e-12   1.5967340e-14
   2.5600000e+02   1.0002587e-01   1.5435496e-12   1.1775111e-14
   2.5700000e+02   9.9124480e-02   1.3874150e-12   8.6767647e-15
   2.5800000e+02   9.8231322e-02   1.2470882e-12   6.3887164e-15
   2.5900000e+02   9.7346322e-02   1.1209670e-12   4.7004008e-15
   2.6000000e+02   9.6469401e-02   1.0076115e-12   3.4556057e-15
   2.6100000e+02   9.5600484e-02   9.0572832e-13   2.5385398e-15
   2.6200000e+02   9.4739493e-02   8.1415511e-13   1.8634456e-15
   2.6300000e+02   9.3886353e-02   7.3184748e-13   1.3668625e-15
   2.6400000e+02   9.3040990e-02   6.5786699e-13   1.0018686e-15
   2.6500000e+02   9.2203329e-02   5.9137037e-13   7.3379856e-16
   2.6600000e+02   9.1373299e-02   5.3159985e-13   5.3706332e-16
   2.6700000e+02   9.0550825e-02   4.7787448e-13   3.9278872e-16
   2.6800000e+02   8.9735838e-02   4.2958231e-13   2.8706464e-16
   2.6900000e+02   8.8928266e-02   3.8617344e-13   2.0964758e-16
   2.7000000e+02   8.8128039e-02   3.4715367e-13   1.5300012e-16
   2.7100000e+02   8.7335089e-02   3.1207886e-13   1.1158033e-16
   2.7200000e+02   8.6549346e-02   2.8054986e-13   8.1316696e-17
   2.7300000e+02   8.5770743e-02   2.5220797e-13   5.9220244e-17
   2.7400000e+02   8.4999212e-02   2.2673077e-13   4.3098409e-17
   2.7500000e+02   8.4234688e-02   2.0382852e-13   3.1344043e-17
   2.7600000e+02   8.3477105e-02   1.8324080e-13   2.2779996e-17
   2.7700000e+02   8.2726397e-02   1.6473355e-13   1.6544713e-17
   2.7800000e+02   8.1982501e-02   1.4809640e-13   1.2008088e-17
   2.7900000e+02   8.1245352e-02   1.3314027e-13   8.7096289e-18
   2.8000000e+02   8.0514888e-02   1.1969520e-13   6.3130409e-18
   2.8100000e+02   7.9791046e-02   1.0760845e-13   4.5729111e-18
   2.8200000e+02   7.9073764e-02   9.6742716e-14   3.3102754e-18
   2.8300000e+02   7.8362982e-02   8.6974579e-14   2.3947198e-18
   2.8400000e+02   7.7658638e-02   7.8193112e-14   1.7312765e-18
   2.8500000e+02   7.6960674e-02   7.0298603e-14   1.2508387e-18
   2.8600000e+02   7.6269029e-02   6.3201425e-14   9.0315283e-19
   2.8700000e+02   7.5583645e-02   5.6821009e-14   6.5170064e-19
   2.8800000e+02   7.4904464e-02   5.1084938e-14   4.6996326e-19
   2.8900000e+02   7.4231428e-02   4.5928110e-14   3.3869627e-19
   2.9000000e+02   7.3564481e-02   4.1292009e-14   2.4394366e-19
   2.9100000e+02   7.2903566e-02   3.7124031e-14   1.7559134e-19
   2.9200000e+02   7.2248627e-02   3.3376890e-14   1.2631441e-19
   2.9300000e+02   7.1599609e-02   3.0008077e-14   9.0811491e-20
   2.9400000e+02   7.0956457e-02   2.6979382e-14   6.5248205e-20
   2.9500000e+02   7.0319117e-02   2.4256452e-14   4.6853061e-20
   2.9600000e+02   6.9687536e-02   2.1808410e-14   3.3624107e-20
   2.9700000e+02   6.9061661e-02   1.9607494e-14   2.4116189e-20
   2.9800000e+02   6.8441438e-02   1.7628751e-14   1.7286754e-20
   2.9900000e+02   6.7826816e-02   1.5849744e-14   1.2384167e-20
   3.0000000e+02   6.7217743e-02   1.4250308e-14   8.8668712e-21


==> data/expcoK200M8.txt <==
    n               asy             opt55           mee
   1.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   2.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00
   3.0000000e+00   4.0000000e+00   4.0000000e+00   4.0000000e+00
   4.0000000e+00   5.0000000e+00   5.0000000e+00   5.0000000e+00
   5.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00
   6.0000000e+00   7.0000000e+00   7.0000000e+00   7.0000000e+00
   7.0000000e+00   8.0000000e+00   8.0000000e+00   8.0000000e+00
   8.0000000e+00   9.0000000e+00   9.0000000e+00   9.0000000e+00
   9.0000000e+00   1.0000000e+01   1.0000000e+01   1.0000000e+01
   1.0000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   1.1000000e+01   1.2000000e+01   1.2000000e+01   1.2000000e+01
   1.2000000e+01   1.3000000e+01   1.3000000e+01   1.3000000e+01
   1.3000000e+01   1.4000000e+01   1.4000000e+01   1.4000000e+01
   1.4000000e+01   1.5000000e+01   1.5000000e+01   1.5000000e+01
   1.5000000e+01   1.6000000e+01   1.6000000e+01   1.6000000e+01
   1.6000000e+01   1.7000000e+01   1.7000000e+01   1.7000000e+01
   1.7000000e+01   1.8000000e+01   1.8000000e+01   1.8000000e+01
   1.8000000e+01   1.9000000e+01   1.9000000e+01   1.9000000e+01
   1.9000000e+01   2.0000000e+01   2.0000000e+01   2.0000000e+01
   2.0000000e+01   2.1000000e+01   2.1000000e+01   2.1000000e+01
   2.1000000e+01   2.2000000e+01   2.2000000e+01   2.2000000e+01
   2.2000000e+01   2.3000000e+01   2.3000000e+01   2.3000000e+01
   2.3000000e+01   2.4000000e+01   2.4000000e+01   2.4000000e+01
   2.4000000e+01   2.5000000e+01   2.5000000e+01   2.5000000e+01
   2.5000000e+01   2.6000000e+01   2.6000000e+01   2.6000000e+01
   2.6000000e+01   2.7000000e+01   2.7000000e+01   2.7000000e+01
   2.7000000e+01   2.8000000e+01   2.8000000e+01   2.8000000e+01
   2.8000000e+01   2.9000000e+01   2.9000000e+01   2.9000000e+01
   2.9000000e+01   3.0000000e+01   3.0000000e+01   3.0000000e+01
   3.0000000e+01   3.1000000e+01   3.1000000e+01   3.1000000e+01
   3.1000000e+01   3.2000000e+01   3.2000000e+01   3.2000000e+01
   3.2000000e+01   3.3000000e+01   3.3000000e+01   3.3000000e+01
   3.3000000e+01   3.4000000e+01   3.4000000e+01   3.4000000e+01
   3.4000000e+01   3.4999999e+01   3.5000000e+01   3.5000000e+01
   3.5000000e+01   3.5999990e+01   3.5999996e+01   3.6000000e+01
   3.6000000e+01   3.6999917e+01   3.6999948e+01   3.7000000e+01
   3.7000000e+01   3.7999531e+01   3.7999583e+01   3.8000000e+01
   3.8000000e+01   3.8998101e+01   3.8997713e+01   3.9000000e+01
   3.9000000e+01   3.9994068e+01   3.9990822e+01   4.0000000e+01
   4.0000000e+01   4.0984891e+01   4.0971301e+01   4.1000000e+01
   4.1000000e+01   4.1967246e+01   4.1926542e+01   4.2000000e+01
   4.2000000e+01   4.2937539e+01   4.2839924e+01   4.3000000e+01
   4.3000000e+01   4.3892488e+01   4.3693585e+01   4.4000000e+01
   4.4000000e+01   4.4829572e+01   4.4471806e+01   4.5000000e+01
   4.5000000e+01   4.5747232e+01   4.5163684e+01   4.6000000e+01
   4.6000000e+01   4.6644843e+01   4.5764355e+01   4.7000000e+01
   4.7000000e+01   4.7522543e+01   4.6274772e+01   4.8000000e+01
   4.8000000e+01   4.8381007e+01   4.6700519e+01   4.9000000e+01
   4.9000000e+01   4.9221224e+01   4.7050226e+01   5.0000000e+01
   5.0000000e+01   5.0044321e+01   4.7334028e+01   5.1000000e+01
   5.1000000e+01   5.0851440e+01   4.7562338e+01   5.2000000e+01
   5.2000000e+01   5.1643663e+01   4.7744989e+01   5.3000000e+01
   5.3000000e+01   5.2421967e+01   4.7890744e+01   5.4000000e+01
   5.4000000e+01   5.3187218e+01   4.8007086e+01   5.5000000e+01
   5.5000000e+01   5.3940165e+01   4.8100202e+01   5.6000000e+01
   5.6000000e+01   5.4681454e+01   4.8175079e+01   5.6999999e+01
   5.7000000e+01   5.5411639e+01   4.8235666e+01   5.7999999e+01
   5.8000000e+01   5.6131199e+01   4.8285049e+01   5.8999997e+01
   5.9000000e+01   5.6840547e+01   4.8325613e+01   5.9999994e+01
   6.0000000e+01   5.7540045e+01   4.8359195e+01   6.0999989e+01
   6.1000000e+01   5.8230013e+01   4.8387208e+01   6.1999978e+01
   6.2000000e+01   5.8910735e+01   4.8410740e+01   6.2999959e+01
   6.3000000e+01   5.9582470e+01   4.8430631e+01   6.3999927e+01
   6.4000000e+01   6.0245453e+01   4.8447538e+01   6.4999872e+01
   6.5000000e+01   6.0899899e+01   4.8461975e+01   6.5999782e+01
   6.6000000e+01   6.1546009e+01   4.8474351e+01   6.6999638e+01
   6.7000000e+01   6.2183972e+01   4.8484995e+01   6.7999413e+01
   6.8000000e+01   6.2813966e+01   4.8494171e+01   6.8999067e+01
   6.9000000e+01   6.3436158e+01   4.8502100e+01   6.9998546e+01
   7.0000000e+01   6.4050709e+01   4.8508960e+01   7.0997779e+01
   7.1000000e+01   6.4657770e+01   4.8514905e+01   7.1996669e+01
   7.2000000e+01   6.5257488e+01   4.8520060e+01   7.2995090e+01
   7.3000000e+01   6.5850004e+01   4.8524534e+01   7.3992879e+01
   7.4000000e+01   6.6435453e+01   4.8528418e+01   7.4989832e+01
   7.5000000e+01   6.7013963e+01   4.8531793e+01   7.5985694e+01
   7.6000000e+01   6.7585662e+01   4.8534725e+01   7.6980152e+01
   7.7000000e+01   6.8150669e+01   4.8537273e+01   7.7972830e+01
   7.8000000e+01   6.8709103e+01   4.8539488e+01   7.8963276e+01
   7.9000000e+01   6.9261077e+01   4.8541413e+01   7.9950964e+01
   8.0000000e+01   6.9806700e+01   4.8543087e+01   8.0935278e+01
   8.1000000e+01   7.0346079e+01   4.8544542e+01   8.1915517e+01
   8.2000000e+01   7.0879318e+01   4.8545807e+01   8.2890884e+01
   8.3000000e+01   7.1406517e+01   4.8546907e+01   8.3860490e+01
   8.4000000e+01   7.1927774e+01   4.8547863e+01   8.4823354e+01
   8.5000000e+01   7.2443184e+01   4.8548695e+01   8.5778402e+01
   8.6000000e+01   7.2952840e+01   4.8549418e+01   8.6724478e+01
   8.7000000e+01   7.3456830e+01   4.8550047e+01   8.7660344e+01
   8.8000000e+01   7.3955243e+01   4.8550594e+01   8.8584700e+01
   8.9000000e+01   7.4448165e+01   4.8551070e+01   8.9496185e+01
   9.0000000e+01   7.4935678e+01   4.8551484e+01   9.0393400e+01
   9.1000000e+01   7.5417864e+01   4.8551844e+01   9.1274919e+01
   9.2000000e+01   7.5894802e+01   4.8552157e+01   9.2139306e+01
   9.3000000e+01   7.6366569e+01   4.8552430e+01   9.2985135e+01
   9.4000000e+01   7.6833242e+01   4.8552668e+01   9.3811007e+01
   9.5000000e+01   7.7294894e+01   4.8552874e+01   9.4615571e+01
   9.6000000e+01   7.7751597e+01   4.8553055e+01   9.5397540e+01
   9.7000000e+01   7.8203422e+01   4.8553211e+01   9.6155707e+01
   9.8000000e+01   7.8650437e+01   4.8553348e+01   9.6888966e+01
   9.9000000e+01   7.9092711e+01   4.8553467e+01   9.7596323e+01
   1.0000000e+02   7.9530310e+01   4.8553571e+01   9.8276912e+01
   1.0100000e+02   7.9963297e+01   4.8553662e+01   9.8930001e+01
   1.0200000e+02   8.0391737e+01   4.8553741e+01   9.9555004e+01
   1.0300000e+02   8.0815692e+01   4.8553809e+01   1.0015149e+02
   1.0400000e+02   8.1235221e+01   4.8553870e+01   1.0071917e+02
   1.0500000e+02   8.1650385e+01   4.8553922e+01   1.0125792e+02
   1.0600000e+02   8.2061242e+01   4.8553968e+01   1.0176777e+02
   1.0700000e+02   8.2467849e+01   4.8554008e+01   1.0224889e+02
   1.0800000e+02   8.2870263e+01   4.8554043e+01   1.0270161e+02
   1.0900000e+02   8.3268537e+01   4.8554074e+01   1.0312637e+02
   1.1000000e+02   8.3662726e+01   4.8554100e+01   1.0352376e+02
   1.1100000e+02   8.4052882e+01   4.8554124e+01   1.0389446e+02
   1.1200000e+02   8.4439058e+01   4.8554144e+01   1.0423928e+02
   1.1300000e+02   8.4821304e+01   4.8554162e+01   1.0455909e+02
   1.1400000e+02   8.5199671e+01   4.8554178e+01   1.0485487e+02
   1.1500000e+02   8.5574206e+01   4.8554192e+01   1.0512762e+02
   1.1600000e+02   8.5944959e+01   4.8554204e+01   1.0537844e+02
   1.1700000e+02   8.6311976e+01   4.8554214e+01   1.0560842e+02
   1.1800000e+02   8.6675304e+01   4.8554224e+01   1.0581870e+02
   1.1900000e+02   8.7034988e+01   4.8554232e+01   1.0601043e+02
   1.2000000e+02   8.7391073e+01   4.8554239e+01   1.0618476e+02
   1.2100000e+02   8.7743603e+01   4.8554245e+01   1.0634283e+02
   1.2200000e+02   8.8092621e+01   4.8554251e+01   1.0648576e+02
   1.2300000e+02   8.8438170e+01   4.8554256e+01   1.0661464e+02
   1.2400000e+02   8.8780291e+01   4.8554260e+01   1.0673055e+02
   1.2500000e+02   8.9119025e+01   4.8554264e+01   1.0683451e+02
   1.2600000e+02   8.9454412e+01   4.8554267e+01   1.0692749e+02
   1.2700000e+02   8.9786493e+01   4.8554270e+01   1.0701045e+02
   1.2800000e+02   9.0115306e+01   4.8554272e+01   1.0708427e+02
   1.2900000e+02   9.0440889e+01   4.8554275e+01   1.0714978e+02
   1.3000000e+02   9.0763280e+01   4.8554277e+01   1.0720777e+02
   1.3100000e+02   9.1082516e+01   4.8554278e+01   1.0725897e+02
   1.3200000e+02   9.1398634e+01   4.8554280e+01   1.0730407e+02
   1.3300000e+02   9.1711669e+01   4.8554281e+01   1.0734369e+02
   1.3400000e+02   9.2021657e+01   4.8554282e+01   1.0737841e+02
   1.3500000e+02   9.2328633e+01   4.8554283e+01   1.0740877e+02
   1.3600000e+02   9.2632630e+01   4.8554284e+01   1.0743524e+02
   1.3700000e+02   9.2933683e+01   4.8554285e+01   1.0745827e+02
   1.3800000e+02   9.3231825e+01   4.8554286e+01   1.0747826e+02
   1.3900000e+02   9.3527087e+01   4.8554287e+01   1.0749557e+02
   1.4000000e+02   9.3819504e+01   4.8554287e+01   1.0751053e+02
   1.4100000e+02   9.4109105e+01   4.8554288e+01   1.0752342e+02
   1.4200000e+02   9.4395923e+01   4.8554288e+01   1.0753450e+02
   1.4300000e+02   9.4679988e+01   4.8554289e+01   1.0754402e+02
   1.4400000e+02   9.4961331e+01   4.8554289e+01   1.0755216e+02
   1.4500000e+02   9.5239980e+01   4.8554289e+01   1.0755912e+02
   1.4600000e+02   9.5515967e+01   4.8554290e+01   1.0756505e+02
   1.4700000e+02   9.5789319e+01   4.8554290e+01   1.0757009e+02
   1.4800000e+02   9.6060065e+01   4.8554290e+01   1.0757437e+02
   1.4900000e+02   9.6328233e+01   4.8554290e+01   1.0757800e+02
   1.5000000e+02   9.6593852e+01   4.8554290e+01   1.0758106e+02
   1.5100000e+02   9.6856948e+01   4.8554291e+01   1.0758365e+02
   1.5200000e+02   9.7117548e+01   4.8554291e+01   1.0758582e+02
   1.5300000e+02   9.7375679e+01   4.8554291e+01   1.0758765e+02
   1.5400000e+02   9.7631368e+01   4.8554291e+01   1.0758918e+02
   1.5500000e+02   9.7884640e+01   4.8554291e+01   1.0759047e+02
   1.5600000e+02   9.8135520e+01   4.8554291e+01   1.0759154e+02
   1.5700000e+02   9.8384034e+01   4.8554291e+01   1.0759243e+02
   1.5800000e+02   9.8630207e+01   4.8554291e+01   1.0759317e+02
   1.5900000e+02   9.8874062e+01   4.8554291e+01   1.0759379e+02
   1.6000000e+02   9.9115625e+01   4.8554291e+01   1.0759430e+02
   1.6100000e+02   9.9354920e+01   4.8554291e+01   1.0759472e+02
   1.6200000e+02   9.9591968e+01   4.8554291e+01   1.0759507e+02
   1.6300000e+02   9.9826795e+01   4.8554291e+01   1.0759536e+02
   1.6400000e+02   1.0005942e+02   4.8554292e+01   1.0759560e+02
   1.6500000e+02   1.0028987e+02   4.8554292e+01   1.0759579e+02
   1.6600000e+02   1.0051817e+02   4.8554292e+01   1.0759595e+02
   1.6700000e+02   1.0074433e+02   4.8554292e+01   1.0759608e+02
   1.6800000e+02   1.0096839e+02   4.8554292e+01   1.0759619e+02
   1.6900000e+02   1.0119035e+02   4.8554292e+01   1.0759627e+02
   1.7000000e+02   1.0141025e+02   4.8554292e+01   1.0759634e+02
   1.7100000e+02   1.0162810e+02   4.8554292e+01   1.0759640e+02
   1.7200000e+02   1.0184393e+02   4.8554292e+01   1.0759645e+02
   1.7300000e+02   1.0205774e+02   4.8554292e+01   1.0759649e+02
   1.7400000e+02   1.0226958e+02   4.8554292e+01   1.0759652e+02
   1.7500000e+02   1.0247944e+02   4.8554292e+01   1.0759654e+02
   1.7600000e+02   1.0268737e+02   4.8554292e+01   1.0759656e+02
   1.7700000e+02   1.0289336e+02   4.8554292e+01   1.0759658e+02
   1.7800000e+02   1.0309745e+02   4.8554292e+01   1.0759659e+02
   1.7900000e+02   1.0329965e+02   4.8554292e+01   1.0759660e+02
   1.8000000e+02   1.0349998e+02   4.8554292e+01   1.0759661e+02
   1.8100000e+02   1.0369846e+02   4.8554292e+01   1.0759662e+02
   1.8200000e+02   1.0389510e+02   4.8554292e+01   1.0759662e+02
   1.8300000e+02   1.0408994e+02   4.8554292e+01   1.0759662e+02
   1.8400000e+02   1.0428297e+02   4.8554292e+01   1.0759663e+02
   1.8500000e+02   1.0447423e+02   4.8554292e+01   1.0759663e+02
   1.8600000e+02   1.0466372e+02   4.8554292e+01   1.0759663e+02
   1.8700000e+02   1.0485147e+02   4.8554292e+01   1.0759663e+02
   1.8800000e+02   1.0503749e+02   4.8554292e+01   1.0759664e+02
   1.8900000e+02   1.0522181e+02   4.8554292e+01   1.0759664e+02
   1.9000000e+02   1.0540442e+02   4.8554292e+01   1.0759664e+02
   1.9100000e+02   1.0558536e+02   4.8554292e+01   1.0759664e+02
   1.9200000e+02   1.0576464e+02   4.8554292e+01   1.0759664e+02
   1.9300000e+02   1.0594228e+02   4.8554292e+01   1.0759664e+02
   1.9400000e+02   1.0611829e+02   4.8554292e+01   1.0759664e+02
   1.9500000e+02   1.0629268e+02   4.8554292e+01   1.0759664e+02
   1.9600000e+02   1.0646547e+02   4.8554292e+01   1.0759664e+02
   1.9700000e+02   1.0663669e+02   4.8554292e+01   1.0759664e+02
   1.9800000e+02   1.0680633e+02   4.8554292e+01   1.0759664e+02
   1.9900000e+02   1.0697443e+02   4.8554292e+01   1.0759664e+02
   2.0000000e+02   1.0714098e+02   4.8554292e+01   1.0759664e+02
   2.0100000e+02   1.0730602e+02   4.8554292e+01   1.0759664e+02
   2.0200000e+02   1.0746955e+02   4.8554292e+01   1.0759664e+02
   2.0300000e+02   1.0763158e+02   4.8554292e+01   1.0759664e+02
   2.0400000e+02   1.0779213e+02   4.8554292e+01   1.0759664e+02
   2.0500000e+02   1.0795122e+02   4.8554292e+01   1.0759664e+02
   2.0600000e+02   1.0810886e+02   4.8554292e+01   1.0759664e+02
   2.0700000e+02   1.0826506e+02   4.8554292e+01   1.0759664e+02
   2.0800000e+02   1.0841984e+02   4.8554292e+01   1.0759664e+02
   2.0900000e+02   1.0857321e+02   4.8554292e+01   1.0759664e+02
   2.1000000e+02   1.0872518e+02   4.8554292e+01   1.0759664e+02
   2.1100000e+02   1.0887576e+02   4.8554292e+01   1.0759664e+02
   2.1200000e+02   1.0902498e+02   4.8554292e+01   1.0759664e+02
   2.1300000e+02   1.0917284e+02   4.8554292e+01   1.0759664e+02
   2.1400000e+02   1.0931935e+02   4.8554292e+01   1.0759664e+02
   2.1500000e+02   1.0946453e+02   4.8554292e+01   1.0759664e+02
   2.1600000e+02   1.0960839e+02   4.8554292e+01   1.0759664e+02
   2.1700000e+02   1.0975095e+02   4.8554292e+01   1.0759664e+02
   2.1800000e+02   1.0989221e+02   4.8554292e+01   1.0759664e+02
   2.1900000e+02   1.1003219e+02   4.8554292e+01   1.0759664e+02
   2.2000000e+02   1.1017089e+02   4.8554292e+01   1.0759664e+02
   2.2100000e+02   1.1030834e+02   4.8554292e+01   1.0759664e+02
   2.2200000e+02   1.1044454e+02   4.8554292e+01   1.0759664e+02
   2.2300000e+02   1.1057951e+02   4.8554292e+01   1.0759664e+02
   2.2400000e+02   1.1071325e+02   4.8554292e+01   1.0759664e+02
   2.2500000e+02   1.1084578e+02   4.8554292e+01   1.0759664e+02
   2.2600000e+02   1.1097710e+02   4.8554292e+01   1.0759664e+02
   2.2700000e+02   1.1110724e+02   4.8554292e+01   1.0759664e+02
   2.2800000e+02   1.1123620e+02   4.8554292e+01   1.0759664e+02
   2.2900000e+02   1.1136399e+02   4.8554292e+01   1.0759664e+02
   2.3000000e+02   1.1149062e+02   4.8554292e+01   1.0759664e+02
   2.3100000e+02   1.1161611e+02   4.8554292e+01   1.0759664e+02
   2.3200000e+02   1.1174046e+02   4.8554292e+01   1.0759664e+02
   2.3300000e+02   1.1186369e+02   4.8554292e+01   1.0759664e+02
   2.3400000e+02   1.1198580e+02   4.8554292e+01   1.0759664e+02
   2.3500000e+02   1.1210681e+02   4.8554292e+01   1.0759664e+02
   2.3600000e+02   1.1222672e+02   4.8554292e+01   1.0759664e+02
   2.3700000e+02   1.1234555e+02   4.8554292e+01   1.0759664e+02
   2.3800000e+02   1.1246330e+02   4.8554292e+01   1.0759664e+02
   2.3900000e+02   1.1257999e+02   4.8554292e+01   1.0759664e+02
   2.4000000e+02   1.1269563e+02   4.8554292e+01   1.0759664e+02
   2.4100000e+02   1.1281022e+02   4.8554292e+01   1.0759664e+02
   2.4200000e+02   1.1292378e+02   4.8554292e+01   1.0759664e+02
   2.4300000e+02   1.1303631e+02   4.8554292e+01   1.0759664e+02
   2.4400000e+02   1.1314782e+02   4.8554292e+01   1.0759664e+02
   2.4500000e+02   1.1325833e+02   4.8554292e+01   1.0759664e+02
   2.4600000e+02   1.1336784e+02   4.8554292e+01   1.0759664e+02
   2.4700000e+02   1.1347637e+02   4.8554292e+01   1.0759664e+02
   2.4800000e+02   1.1358391e+02   4.8554292e+01   1.0759664e+02
   2.4900000e+02   1.1369048e+02   4.8554292e+01   1.0759664e+02
   2.5000000e+02   1.1379609e+02   4.8554292e+01   1.0759664e+02
   2.5100000e+02   1.1390075e+02   4.8554292e+01   1.0759664e+02
   2.5200000e+02   1.1400447e+02   4.8554292e+01   1.0759664e+02
   2.5300000e+02   1.1410725e+02   4.8554292e+01   1.0759664e+02
   2.5400000e+02   1.1420910e+02   4.8554292e+01   1.0759664e+02
   2.5500000e+02   1.1431004e+02   4.8554292e+01   1.0759664e+02
   2.5600000e+02   1.1441006e+02   4.8554292e+01   1.0759664e+02
   2.5700000e+02   1.1450919e+02   4.8554292e+01   1.0759664e+02
   2.5800000e+02   1.1460742e+02   4.8554292e+01   1.0759664e+02
   2.5900000e+02   1.1470477e+02   4.8554292e+01   1.0759664e+02
   2.6000000e+02   1.1480124e+02   4.8554292e+01   1.0759664e+02
   2.6100000e+02   1.1489684e+02   4.8554292e+01   1.0759664e+02
   2.6200000e+02   1.1499158e+02   4.8554292e+01   1.0759664e+02
   2.6300000e+02   1.1508546e+02   4.8554292e+01   1.0759664e+02
   2.6400000e+02   1.1517850e+02   4.8554292e+01   1.0759664e+02
   2.6500000e+02   1.1527071e+02   4.8554292e+01   1.0759664e+02
   2.6600000e+02   1.1536208e+02   4.8554292e+01   1.0759664e+02
   2.6700000e+02   1.1545263e+02   4.8554292e+01   1.0759664e+02
   2.6800000e+02   1.1554237e+02   4.8554292e+01   1.0759664e+02
   2.6900000e+02   1.1563129e+02   4.8554292e+01   1.0759664e+02
   2.7000000e+02   1.1571942e+02   4.8554292e+01   1.0759664e+02
   2.7100000e+02   1.1580676e+02   4.8554292e+01   1.0759664e+02
   2.7200000e+02   1.1589331e+02   4.8554292e+01   1.0759664e+02
   2.7300000e+02   1.1597908e+02   4.8554292e+01   1.0759664e+02
   2.7400000e+02   1.1606408e+02   4.8554292e+01   1.0759664e+02
   2.7500000e+02   1.1614831e+02   4.8554292e+01   1.0759664e+02
   2.7600000e+02   1.1623179e+02   4.8554292e+01   1.0759664e+02
   2.7700000e+02   1.1631452e+02   4.8554292e+01   1.0759664e+02
   2.7800000e+02   1.1639650e+02   4.8554292e+01   1.0759664e+02
   2.7900000e+02   1.1647774e+02   4.8554292e+01   1.0759664e+02
   2.8000000e+02   1.1655826e+02   4.8554292e+01   1.0759664e+02
   2.8100000e+02   1.1663805e+02   4.8554292e+01   1.0759664e+02
   2.8200000e+02   1.1671712e+02   4.8554292e+01   1.0759664e+02
   2.8300000e+02   1.1679549e+02   4.8554292e+01   1.0759664e+02
   2.8400000e+02   1.1687314e+02   4.8554292e+01   1.0759664e+02
   2.8500000e+02   1.1695010e+02   4.8554292e+01   1.0759664e+02
   2.8600000e+02   1.1702637e+02   4.8554292e+01   1.0759664e+02
   2.8700000e+02   1.1710196e+02   4.8554292e+01   1.0759664e+02
   2.8800000e+02   1.1717686e+02   4.8554292e+01   1.0759664e+02
   2.8900000e+02   1.1725109e+02   4.8554292e+01   1.0759664e+02
   2.9000000e+02   1.1732466e+02   4.8554292e+01   1.0759664e+02
   2.9100000e+02   1.1739756e+02   4.8554292e+01   1.0759664e+02
   2.9200000e+02   1.1746981e+02   4.8554292e+01   1.0759664e+02
   2.9300000e+02   1.1754141e+02   4.8554292e+01   1.0759664e+02
   2.9400000e+02   1.1761237e+02   4.8554292e+01   1.0759664e+02
   2.9500000e+02   1.1768269e+02   4.8554292e+01   1.0759664e+02
   2.9600000e+02   1.1775237e+02   4.8554292e+01   1.0759664e+02
   2.9700000e+02   1.1782143e+02   4.8554292e+01   1.0759664e+02
   2.9800000e+02   1.1788988e+02   4.8554292e+01   1.0759664e+02
   2.9900000e+02   1.1795770e+02   4.8554292e+01   1.0759664e+02
   3.0000000e+02   1.1802492e+02   4.8554292e+01   1.0759664e+02

